Dynamic Named Entity Recognition

Named Entity Recognition (NER) is a challenging and widely studied task that involves detecting and typing entities in text. So far,NER still approaches entity typing as a task of classification into universal classes (e.g. date, person, or location). Recent advances innatural language processing focus on architectures of increasing complexity that may lead to overfitting and memorization, and thus, underuse of context. Our work targets situations where the type of entities depends on the context and cannot be solved solely by memorization. We hence introduce a new task: Dynamic Named Entity Recognition (DNER), providing a framework to better evaluate the ability of algorithms to extract entities by exploiting the context. The DNER benchmark is based on two datasets, DNER-RotoWire and DNER-IMDb. We evaluate baseline models and present experiments reflecting issues and research axes related to this novel task.

==> tables/actor_split.json <==
{
    "train_seen": [
        "tt0206275",
        "tt0120616",
        "tt0458525",
        "tt2039393",
        "tt2027178",
        "tt0068655",
        "tt0099173",
        "tt10083640",
        "tt0991351",
        "tt0076645",
        "tt1067920",
        "tt0441048",
        "tt0178642",
        "tt0076095",
        "tt1722515",
        "tt0054345",
        "tt0347473",
        "tt0054130",
        "tt0073227",
        "tt0375571",
        "tt0094860",
        "tt0110737",
        "tt4463762",
        "tt0049366",
        "tt1941478",
        "tt0089599",
        "tt0090856",
        "tt4176556",
        "tt0061037",
        "tt0450278",
        "tt10472884",
        "tt0068305",
        "tt0327761",
        "tt0089880",
        "tt5117670",
        "tt3913244",
        "tt0071519",
        "tt0113755",
        "tt0058238",
        "tt0055774",
        "tt0093876",
        "tt1833843",
        "tt0079944",
        "tt2476154",
        "tt0095179",
        "tt0049730",
        "tt0243862",
        "tt2586000",
        "tt0157472",
        "tt6266538",
        "tt11376010",
        "tt0250223",
        "tt0043265",
        "tt0102388",
        "tt0042333",
        "tt6280368",
        "tt0112688",
        "tt0168987",
        "tt0097165",
        "tt0451845",
        "tt4438848",
        "tt1985966",
        "tt0806088",
        "tt1252596",
        "tt0110413",
        "tt0042393",
        "tt0043153",
        "tt0075194",
        "tt0483703",
        "tt0387877",
        "tt0116367",
        "tt0061669",
        "tt5988216",
        "tt4242100",
        "tt0066105",
        "tt0945553",
        "tt6053438",
        "tt0371552",
        "tt0091343",
        "tt0183992",
        "tt1686328",
        "tt0066167",
        "tt11385078",
        "tt0103827",
        "tt0402022",
        "tt0113305",
        "tt8228288",
        "tt1255951",
        "tt0090036",
        "tt0098554",
        "tt0118670",
        "tt0050599",
        "tt0817538",
        "tt0044760",
        "tt5977276",
        "tt4729430",
        "tt0081696",
        "tt0086336",
        "tt0075747",
        "tt0099797",
        "tt6209470",
        "tt1314242",
        "tt2325002",
        "tt0129387",
        "tt0076111",
        "tt5970844",
        "tt0044789",
        "tt0103994",
        "tt0126120",
        "tt0079509",
        "tt0082764",
        "tt0080638",
        "tt0446460",
        "tt0242445",
        "tt0056869",
        "tt0993789",
        "tt0088930",
        "tt0102303",
        "tt0274558",
        "tt0109068",
        "tt0080500",
        "tt1411704",
        "tt0102469",
        "tt2990140",
        "tt0139239",
        "tt0190138",
        "tt5477194",
        "tt0382019",
        "tt0048112",
        "tt0411806",
        "tt1156398",
        "tt0064323",
        "tt0098300",
        "tt8116640",
        "tt0467110",
        "tt0463985",
        "tt0115906",
        "tt1655460",
        "tt1438522",
        "tt0096874",
        "tt8366590",
        "tt1375666",
        "tt0183570",
        "tt0090060",
        "tt3486626",
        "tt0082509",
        "tt0074437",
        "tt0457297",
        "tt1891923",
        "tt0352994",
        "tt8510324",
        "tt7937168",
        "tt0107358",
        "tt0108187",
        "tt0042825",
        "tt3564794",
        "tt4925340",
        "tt0280030",
        "tt1823664",
        "tt1572491",
        "tt0058277",
        "tt0145529",
        "tt2918436",
        "tt0068309",
        "tt0185125",
        "tt0261392",
        "tt0356764",
        "tt0469689",
        "tt7773340",
        "tt1210166",
        "tt0300532",
        "tt0263957",
        "tt0077745",
        "tt7349950",
        "tt0404032",
        "tt1020885",
        "tt0196223",
        "tt0120265",
        "tt0262698",
        "tt0100514",
        "tt0373051",
        "tt0113526",
        "tt0476527",
        "tt0118002",
        "tt0102004",
        "tt0118708",
        "tt2726560",
        "tt2935390",
        "tt0069895",
        "tt1974419",
        "tt3082898",
        "tt0305224",
        "tt4399594",
        "tt0236638",
        "tt1330591",
        "tt0352332",
        "tt0062808",
        "tt0111070",
        "tt3155654",
        "tt0116409",
        "tt0110074",
        "tt7961060",
        "tt0059084",
        "tt0049552",
        "tt6002232",
        "tt0100156",
        "tt0085121",
        "tt0050567",
        "tt3541262",
        "tt0099739",
        "tt0375679",
        "tt0055830",
        "tt0380773",
        "tt2217859",
        "tt0115509",
        "tt0106400",
        "tt2383952",
        "tt0117108",
        "tt1490017",
        "tt1321869",
        "tt13309978",
        "tt1653665",
        "tt0164756",
        "tt0200469",
        "tt0291032",
        "tt5776208",
        "tt0093629",
        "tt0913425",
        "tt12572792",
        "tt4191054",
        "tt1431122",
        "tt0139134",
        "tt10919240",
        "tt0095705",
        "tt0094761",
        "tt1027820",
        "tt0119152",
        "tt0086961",
        "tt7395114",
        "tt7270808",
        "tt0088445",
        "tt0910559",
        "tt1360860",
        "tt0265087",
        "tt0099487",
        "tt0097987",
        "tt0488539",
        "tt1289406",
        "tt8367814",
        "tt0383574",
        "tt0077233",
        "tt0982849",
        "tt1078931",
        "tt0067236",
        "tt0056040",
        "tt0903657",
        "tt0068503",
        "tt0068863",
        "tt1620680",
        "tt0061489",
        "tt0044091",
        "tt5614612",
        "tt0371246",
        "tt0055254",
        "tt0072791",
        "tt7336684",
        "tt1531901",
        "tt0068206",
        "tt0959285",
        "tt0083686",
        "tt2465140",
        "tt5822140",
        "tt11564214",
        "tt3253476",
        "tt0386669",
        "tt0248770",
        "tt0116882",
        "tt1080716",
        "tt0425326",
        "tt0995829",
        "tt2361746",
        "tt0077975",
        "tt7448180",
        "tt0315255",
        "tt9742794",
        "tt0046903",
        "tt3037582",
        "tt0122151",
        "tt0047688",
        "tt0097216",
        "tt0920464",
        "tt11833648",
        "tt0478311",
        "tt1686067",
        "tt3177316",
        "tt1885331",
        "tt0101025",
        "tt0253754",
        "tt0104046",
        "tt0409345",
        "tt10515988",
        "tt0109831",
        "tt0142964",
        "tt0099312",
        "tt0093822",
        "tt4649416",
        "tt0098384",
        "tt0097815",
        "tt0250797",
        "tt0122427",
        "tt1146325",
        "tt2192794",
        "tt0054749",
        "tt0816692",
        "tt0171363",
        "tt0052722",
        "tt1526323",
        "tt0053220",
        "tt6494344",
        "tt0054135",
        "tt0062362",
        "tt0052810",
        "tt1047540",
        "tt4900708",
        "tt0102217",
        "tt0058150",
        "tt3313182",
        "tt0068448",
        "tt0066380",
        "tt2955096",
        "tt6852872",
        "tt2090629",
        "tt0452643",
        "tt5304464",
        "tt1059887",
        "tt0051226",
        "tt3061534",
        "tt0066530",
        "tt0300028",
        "tt1559547",
        "tt0182006",
        "tt0060560",
        "tt3741834",
        "tt1034305",
        "tt0049696",
        "tt1740053",
        "tt0368563",
        "tt8489384",
        "tt8745960",
        "tt0948544",
        "tt0813547",
        "tt7321356",
        "tt2211173",
        "tt0113538",
        "tt0382628",
        "tt2195490",
        "tt1586752",
        "tt0479884",
        "tt0461694",
        "tt2399495",
        "tt3468352",
        "tt0184791",
        "tt0494238",
        "tt0053351",
        "tt7338690",
        "tt0335559",
        "tt0396269",
        "tt0106215",
        "tt0475984",
        "tt0117039",
        "tt0348656",
        "tt0800241",
        "tt1797504",
        "tt0069073",
        "tt0345549",
        "tt0064405",
        "tt0872224",
        "tt0057935",
        "tt0062708",
        "tt0087425",
        "tt4126568",
        "tt0044722",
        "tt0260494",
        "tt1757769",
        "tt0443431",
        "tt0074226",
        "tt0070947",
        "tt0044333",
        "tt0067625",
        "tt0079817",
        "tt1536537",
        "tt0433386",
        "tt0095990",
        "tt0800308",
        "tt0087258",
        "tt0475290",
        "tt0092115",
        "tt1087851",
        "tt0872094",
        "tt0264150",
        "tt0092106",
        "tt0214388",
        "tt0418110",
        "tt5462326",
        "tt0108555",
        "tt0420223",
        "tt3896100",
        "tt1460743",
        "tt1289396",
        "tt7248248",
        "tt3636776",
        "tt0089469",
        "tt0092005",
        "tt0114726",
        "tt0096438",
        "tt0425430",
        "tt0340377",
        "tt1823672",
        "tt1211837",
        "tt1702014",
        "tt1579540",
        "tt0070453",
        "tt0080903",
        "tt0113247",
        "tt0071256",
        "tt0809504",
        "tt1280534",
        "tt1039989",
        "tt12361178",
        "tt0062776",
        "tt3724898",
        "tt0323944",
        "tt1860242",
        "tt1132626",
        "tt3631112",
        "tt8110232",
        "tt1714203",
        "tt2361317",
        "tt0058751",
        "tt1950186",
        "tt0065856",
        "tt0136244",
        "tt5052448",
        "tt0100944",
        "tt0077716",
        "tt0099080",
        "tt0103596",
        "tt2323964",
        "tt0329101",
        "tt6421110",
        "tt1735200",
        "tt0044320",
        "tt1039652",
        "tt0083564",
        "tt0375920",
        "tt1686821",
        "tt0145653",
        "tt1014672",
        "tt9067182",
        "tt0062925",
        "tt0046268",
        "tt4644382",
        "tt0101742",
        "tt0047348",
        "tt0380291",
        "tt0120594",
        "tt0042788",
        "tt7137846",
        "tt0043660",
        "tt2263944",
        "tt0052918",
        "tt0215517",
        "tt0494290",
        "tt0092513",
        "tt0070472",
        "tt2478746",
        "tt0049778",
        "tt0255306",
        "tt0119094",
        "tt0066065",
        "tt0060708",
        "tt5574012",
        "tt0481141",
        "tt0189744",
        "tt0315850",
        "tt3726704",
        "tt1414382",
        "tt0455967",
        "tt1277953",
        "tt0808151",
        "tt0092934",
        "tt0077228",
        "tt0083642",
        "tt0074730",
        "tt1227189",
        "tt0054393",
        "tt5713232",
        "tt0049107",
        "tt0042742",
        "tt5884230",
        "tt0042281",
        "tt1694561",
        "tt0073169",
        "tt0464141",
        "tt0991243",
        "tt4958468",
        "tt0347167",
        "tt3602128",
        "tt0055824",
        "tt4932154",
        "tt0317919",
        "tt0045808",
        "tt0376968",
        "tt0042436",
        "tt1408253",
        "tt0099429",
        "tt0048347",
        "tt4048668",
        "tt1725986",
        "tt10068916",
        "tt0076137",
        "tt0366548",
        "tt0044829",
        "tt0199727",
        "tt13635872",
        "tt2390253",
        "tt0386140",
        "tt0445946",
        "tt4073790",
        "tt0085935",
        "tt0983193",
        "tt7822320",
        "tt0061184",
        "tt0192657",
        "tt0120890",
        "tt1691920",
        "tt0059646",
        "tt1625346",
        "tt0055724",
        "tt1528750",
        "tt0046238",
        "tt0181322",
        "tt0152256",
        "tt0464162",
        "tt0067068",
        "tt3850798",
        "tt2203939",
        "tt0092863",
        "tt1244754",
        "tt1249306",
        "tt0072930",
        "tt0284083",
        "tt0082250",
        "tt0088708",
        "tt0242998",
        "tt1103221",
        "tt0454839",
        "tt0102138",
        "tt0831840",
        "tt0095384",
        "tt0347779",
        "tt3051894",
        "tt0118751",
        "tt0043137",
        "tt11394282",
        "tt5316540",
        "tt0119167",
        "tt3894404",
        "tt3329774",
        "tt0086325",
        "tt1705952",
        "tt3679000",
        "tt3678782",
        "tt0053768",
        "tt0189584",
        "tt0480242",
        "tt0411477",
        "tt0048028",
        "tt1261414",
        "tt1608777",
        "tt3774694",
        "tt6988116",
        "tt0046438",
        "tt0316763",
        "tt0113749",
        "tt0107626",
        "tt7897478",
        "tt0075094",
        "tt2911666",
        "tt6697468",
        "tt3008014",
        "tt0056846",
        "tt0074207",
        "tt0292490",
        "tt1821373",
        "tt1555093",
        "tt2419506",
        "tt0353324",
        "tt0104850",
        "tt0355169",
        "tt0066461",
        "tt0054240",
        "tt0119923",
        "tt0205968",
        "tt0061439",
        "tt0361862",
        "tt9390200",
        "tt0117038",
        "tt0043526",
        "tt1029134",
        "tt1024255",
        "tt1329177",
        "tt0134154",
        "tt0099611",
        "tt0246894",
        "tt3774790",
        "tt3100274",
        "tt2331047",
        "tt0882977",
        "tt0109958",
        "tt0102975",
        "tt0417791",
        "tt0095174",
        "tt1179933",
        "tt0044205",
        "tt4806012",
        "tt10039344",
        "tt0082343",
        "tt0318081",
        "tt0075148",
        "tt1448755",
        "tt0138545",
        "tt1954206",
        "tt0338077",
        "tt7311036",
        "tt9235038",
        "tt0108174",
        "tt1258972",
        "tt13575806",
        "tt3188768",
        "tt8513302",
        "tt1278340",
        "tt0054428",
        "tt2980706",
        "tt0213611",
        "tt7881542",
        "tt0170705",
        "tt0055370",
        "tt0840361",
        "tt0284457",
        "tt2786278",
        "tt0237289",
        "tt4247144",
        "tt0049370",
        "tt0048579",
        "tt0045039",
        "tt0425601",
        "tt0421238",
        "tt3469440",
        "tt0091276",
        "tt0087363",
        "tt0278731",
        "tt1067774",
        "tt0373788",
        "tt0098061",
        "tt0387989",
        "tt0295297",
        "tt1401152",
        "tt0069289",
        "tt0050634",
        "tt0105417",
        "tt0216817",
        "tt0120678",
        "tt0397044",
        "tt0091474",
        "tt0049287",
        "tt0346336",
        "tt1072438",
        "tt0074256",
        "tt0837563",
        "tt0098260",
        "tt0376007",
        "tt10525672",
        "tt1218345",
        "tt0374339",
        "tt0096283",
        "tt6782276",
        "tt0348843",
        "tt0050458",
        "tt0150216",
        "tt3446426",
        "tt0079788",
        "tt0443527",
        "tt6722726",
        "tt1606389",
        "tt11792734",
        "tt0042895",
        "tt4729990",
        "tt1457767",
        "tt1694020",
        "tt0180735",
        "tt1477837",
        "tt0044413",
        "tt0469754",
        "tt0070079",
        "tt0087469",
        "tt1848789",
        "tt0046288",
        "tt3717016",
        "tt0076271",
        "tt1319716",
        "tt0460791",
        "tt3654796",
        "tt0133108",
        "tt0060588",
        "tt2140577",
        "tt6494052",
        "tt0051885",
        "tt1979376",
        "tt0139668",
        "tt0112942",
        "tt0343660",
        "tt0093840",
        "tt0050393",
        "tt0484562",
        "tt1928329",
        "tt4105970",
        "tt0212338",
        "tt0405094",
        "tt0084058",
        "tt0059800",
        "tt0349995",
        "tt8020896",
        "tt0463034",
        "tt0090322",
        "tt4693612",
        "tt0199481",
        "tt0089886",
        "tt0120053",
        "tt0304126",
        "tt0824316",
        "tt0441909",
        "tt0054189",
        "tt5432188",
        "tt0088821",
        "tt0119229",
        "tt1514837",
        "tt0115907",
        "tt0049871",
        "tt0210302",
        "tt2281587",
        "tt2034031",
        "tt7175992",
        "tt13143964",
        "tt0051436",
        "tt0056675",
        "tt3480158",
        "tt3093546",
        "tt2768444",
        "tt0056800",
        "tt0068441",
        "tt1640459",
        "tt0271367",
        "tt1049956",
        "tt1502396",
        "tt0058580",
        "tt0118756",
        "tt0091167",
        "tt0158983",
        "tt12745164",
        "tt0094962",
        "tt0065417",
        "tt1223893",
        "tt0082418",
        "tt0145006",
        "tt0173283",
        "tt1422020",
        "tt0847745",
        "tt0180093",
        "tt0065026",
        "tt1100089",
        "tt7890550",
        "tt7160070",
        "tt2112129",
        "tt5707304",
        "tt0339072",
        "tt1070887",
        "tt2258345",
        "tt7318202",
        "tt14547524",
        "tt9514970",
        "tt1488555",
        "tt0045699",
        "tt1204977",
        "tt0364621",
        "tt3211400",
        "tt6866224",
        "tt4411504",
        "tt0285823",
        "tt0425253",
        "tt12516292",
        "tt0205027",
        "tt1042877",
        "tt0476964",
        "tt5001718",
        "tt0115669",
        "tt0113419",
        "tt0043465",
        "tt5726616",
        "tt0112443",
        "tt0070047",
        "tt0458076",
        "tt2571140",
        "tt0051818",
        "tt2200989",
        "tt0120902",
        "tt6675244",
        "tt0047184",
        "tt6018306",
        "tt0125439",
        "tt1135985",
        "tt6272828",
        "tt2521436",
        "tt2978626",
        "tt0061597",
        "tt0160399",
        "tt0878674",
        "tt0073663",
        "tt0059377",
        "tt0417976",
        "tt1096997",
        "tt1798603",
        "tt1288558",
        "tt4819458",
        "tt0114694",
        "tt2943352",
        "tt1016301",
        "tt1629439",
        "tt4684258",
        "tt0086425",
        "tt2357291",
        "tt0083900",
        "tt1340107",
        "tt0907305",
        "tt0357110",
        "tt0101829",
        "tt2106741",
        "tt0246460",
        "tt0082846",
        "tt3966404",
        "tt6660112",
        "tt0265148",
        "tt0117705",
        "tt6040806",
        "tt0477080",
        "tt0097904",
        "tt6478538",
        "tt0106868",
        "tt0078349",
        "tt0104511",
        "tt0085255",
        "tt0043088",
        "tt0057215",
        "tt0118826",
        "tt0120764",
        "tt6888132",
        "tt2582500",
        "tt0296572",
        "tt2769896",
        "tt0395251",
        "tt7776838",
        "tt1959563",
        "tt8665794",
        "tt0093512",
        "tt1650554",
        "tt2377322",
        "tt2290065",
        "tt0200740",
        "tt2094766",
        "tt1400335",
        "tt0055928",
        "tt0061089",
        "tt0110776",
        "tt0371735",
        "tt0077289",
        "tt0068909",
        "tt5566790",
        "tt0076804",
        "tt1073241",
        "tt0084522",
        "tt0409724",
        "tt0050419",
        "tt0067388",
        "tt0476643",
        "tt0142688",
        "tt0146675",
        "tt0059764",
        "tt2991224",
        "tt8098548",
        "tt0259134",
        "tt0950500",
        "tt1365519",
        "tt2354181",
        "tt0083658",
        "tt0762125",
        "tt0044159",
        "tt0052287",
        "tt0097239",
        "tt0097044",
        "tt0470752",
        "tt0207198",
        "tt1224369",
        "tt0446755",
        "tt0106918",
        "tt0094631",
        "tt1634121",
        "tt0048310",
        "tt0093378",
        "tt0807758",
        "tt0259929",
        "tt6491178",
        "tt0892782",
        "tt0048960",
        "tt6574146",
        "tt0088944",
        "tt0051139",
        "tt0363547",
        "tt1349451",
        "tt3014284",
        "tt0364604",
        "tt0458339",
        "tt0086525",
        "tt0089984",
        "tt0114369",
        "tt0425236",
        "tt0101764",
        "tt0191242",
        "tt6857166",
        "tt0080678",
        "tt0102900",
        "tt0380732",
        "tt0054412",
        "tt1810864",
        "tt0382572",
        "tt0819714",
        "tt0407998",
        "tt7312940",
        "tt0332280",
        "tt5360996",
        "tt1138442",
        "tt0046487",
        "tt0043859",
        "tt1529569",
        "tt5910344",
        "tt0313844",
        "tt8066574",
        "tt0053344",
        "tt0264616",
        "tt0172300",
        "tt5834036",
        "tt4119278",
        "tt5858514",
        "tt0095977",
        "tt1915581",
        "tt1618434",
        "tt1687901",
        "tt0043274",
        "tt5460530",
        "tt0416220",
        "tt0293509",
        "tt0435437",
        "tt4701660",
        "tt0073835",
        "tt7853242",
        "tt0338337",
        "tt9526152",
        "tt7069210",
        "tt0780534",
        "tt0340012",
        "tt0091507",
        "tt0055184",
        "tt0466460",
        "tt1301990",
        "tt0064030",
        "tt5580390",
        "tt4909506",
        "tt1270798",
        "tt0441774",
        "tt0117011",
        "tt3833480",
        "tt0120786",
        "tt2204243",
        "tt6513120",
        "tt0114681",
        "tt2322441",
        "tt0284815",
        "tt0071935",
        "tt6705640",
        "tt0052832",
        "tt1440728",
        "tt0308644",
        "tt0062190",
        "tt1568323",
        "tt0058564",
        "tt7549996",
        "tt0108308",
        "tt7367960",
        "tt0261190",
        "tt0082970",
        "tt3766354",
        "tt0460749",
        "tt6067752",
        "tt4372390",
        "tt0130236",
        "tt0089552",
        "tt0455323",
        "tt10199664",
        "tt0080058",
        "tt0185431",
        "tt1602476",
        "tt0249241",
        "tt0046928",
        "tt6772802",
        "tt0356982",
        "tt1355630",
        "tt0478024",
        "tt0060121",
        "tt0943326",
        "tt1351224",
        "tt10696784",
        "tt1735862",
        "tt0099587",
        "tt1300155",
        "tt1091172",
        "tt0795421",
        "tt0224025",
        "tt0083944",
        "tt6493644",
        "tt0101325",
        "tt2229848",
        "tt0265632",
        "tt6699860",
        "tt1959490",
        "tt0314063",
        "tt0120647",
        "tt0060558",
        "tt0800039",
        "tt1033643",
        "tt0055558",
        "tt0360323",
        "tt0087951",
        "tt0186202",
        "tt0110305",
        "tt8997712",
        "tt7335186",
        "tt0084556",
        "tt0053361",
        "tt2262315",
        "tt1883180",
        "tt0075932",
        "tt0114436",
        "tt0299172",
        "tt1179067",
        "tt0322725",
        "tt1620935",
        "tt2179116",
        "tt6506276",
        "tt2592614",
        "tt1485762",
        "tt0061395",
        "tt1564585",
        "tt10932100",
        "tt1179069",
        "tt0043332",
        "tt0304363",
        "tt0418362",
        "tt0119942",
        "tt1402488",
        "tt0100095",
        "tt0480025",
        "tt0066050",
        "tt3398048",
        "tt1087861",
        "tt0461936",
        "tt0259072",
        "tt0075983",
        "tt0083352",
        "tt6285944",
        "tt0065808",
        "tt0120855",
        "tt3626742",
        "tt0416320",
        "tt0048380",
        "tt0054331",
        "tt0095975",
        "tt0405163",
        "tt4814290",
        "tt1000774",
        "tt0057102",
        "tt2168910",
        "tt1124035",
        "tt3651326",
        "tt0046515",
        "tt3797868",
        "tt12151820",
        "tt1911644",
        "tt0096101",
        "tt0048021",
        "tt0050407",
        "tt0986263",
        "tt0099892",
        "tt2278988",
        "tt0053434",
        "tt5716280",
        "tt0072198",
        "tt0104940",
        "tt0399095",
        "tt1823067",
        "tt0077355",
        "tt0042958",
        "tt0060866",
        "tt0787475",
        "tt9614452",
        "tt0100140",
        "tt11469744",
        "tt0114231",
        "tt0478303",
        "tt1153102",
        "tt0859163",
        "tt0056575",
        "tt1754078",
        "tt0458352",
        "tt0090555",
        "tt0483022",
        "tt1525366",
        "tt0099652",
        "tt2364842",
        "tt1401236",
        "tt0963966",
        "tt0046095",
        "tt1602585",
        "tt6003368",
        "tt2312718",
        "tt0310775",
        "tt0065488",
        "tt6330246",
        "tt5304172",
        "tt0054016",
        "tt2073137",
        "tt2949626",
        "tt7201744",
        "tt6340264",
        "tt5580036",
        "tt8297300",
        "tt6256452",
        "tt0273719",
        "tt1682180",
        "tt1532957",
        "tt0964517",
        "tt0120100",
        "tt0049474",
        "tt0460829",
        "tt4058836",
        "tt9318280",
        "tt0059431",
        "tt7695014",
        "tt0172477",
        "tt0081176",
        "tt0419773",
        "tt1462900",
        "tt1112782",
        "tt0401855",
        "tt1584131",
        "tt1229786",
        "tt0104376",
        "tt0437407",
        "tt9534808",
        "tt13097434",
        "tt0050723",
        "tt0314009",
        "tt0307639",
        "tt0062512",
        "tt2996684",
        "tt0103893",
        "tt0092147",
        "tt0068334",
        "tt0325703",
        "tt0120735",
        "tt0329297",
        "tt5774904",
        "tt5160938",
        "tt0167456",
        "tt0114872",
        "tt0060818",
        "tt0298954",
        "tt10384744",
        "tt0076684",
        "tt0058909",
        "tt0113028",
        "tt5613484",
        "tt1111918",
        "tt0060307",
        "tt0085549",
        "tt0262942",
        "tt0096319",
        "tt0219952",
        "tt0053126",
        "tt0052311",
        "tt0465670",
        "tt0057091",
        "tt0133024",
        "tt10350922",
        "tt0045883",
        "tt0109484",
        "tt5033998",
        "tt0403483",
        "tt0075200",
        "tt0954947",
        "tt0110538",
        "tt0770703",
        "tt0058142",
        "tt4714782",
        "tt1311071",
        "tt0095169",
        "tt1193631",
        "tt7231342",
        "tt2362778",
        "tt0079875",
        "tt0075860",
        "tt0063010",
        "tt0107048",
        "tt1899142",
        "tt0072331",
        "tt2387408",
        "tt0328720",
        "tt0102800",
        "tt0149568",
        "tt0762114",
        "tt1837587",
        "tt0075214",
        "tt5001754",
        "tt5598110",
        "tt1080016",
        "tt3395582",
        "tt1217209",
        "tt0244590",
        "tt1107850",
        "tt0077278",
        "tt0265944",
        "tt0116231",
        "tt0069467",
        "tt0164094",
        "tt1967545",
        "tt0118983",
        "tt0044380",
        "tt2381991",
        "tt4970038",
        "tt0044417",
        "tt2539482",
        "tt2287214",
        "tt0476148",
        "tt0094799",
        "tt0286244",
        "tt0057334",
        "tt5255524",
        "tt0054989",
        "tt2720680",
        "tt0053341",
        "tt1322385",
        "tt0329111",
        "tt0108442",
        "tt0088402",
        "tt1058008",
        "tt2433040",
        "tt1282140",
        "tt0289765",
        "tt9284430",
        "tt0068457",
        "tt0058371",
        "tt0060482",
        "tt0119717",
        "tt0091983",
        "tt2374002",
        "tt0102494",
        "tt0057840",
        "tt0070735",
        "tt0364970",
        "tt0049801",
        "tt0055279",
        "tt0074156",
        "tt1320291",
        "tt0230055",
        "tt1718924",
        "tt1129442",
        "tt0440445",
        "tt0424345",
        "tt5968274",
        "tt0461857",
        "tt0098084",
        "tt0298786",
        "tt0971209",
        "tt0415080",
        "tt0061398",
        "tt0054814",
        "tt0069687",
        "tt0220757",
        "tt2513092",
        "tt0479354",
        "tt0486655",
        "tt0115438",
        "tt1920846",
        "tt6921996",
        "tt0119809",
        "tt1602613",
        "tt0103874",
        "tt0096764",
        "tt2176690",
        "tt0114057",
        "tt0282701",
        "tt0066542",
        "tt0096463",
        "tt0189630",
        "tt12708658",
        "tt0217894",
        "tt0053044",
        "tt0100485",
        "tt0401997",
        "tt4555426",
        "tt0760329",
        "tt0326983",
        "tt2024469",
        "tt0090197",
        "tt5686622",
        "tt1085799",
        "tt6423362",
        "tt1821480",
        "tt1703958",
        "tt0063977",
        "tt0326977",
        "tt0471571",
        "tt0800956",
        "tt0325537",
        "tt0268374",
        "tt0044744",
        "tt0219854",
        "tt0800341",
        "tt3829884",
        "tt0107117",
        "tt0259393",
        "tt0117991",
        "tt1235807",
        "tt0110632",
        "tt8009744",
        "tt10805432",
        "tt2027265",
        "tt6750852",
        "tt0068207",
        "tt0200087",
        "tt5143586",
        "tt0087892",
        "tt0248126",
        "tt0083680",
        "tt0146984",
        "tt0094070",
        "tt0367027",
        "tt11057644",
        "tt2370248",
        "tt0079368",
        "tt1166810",
        "tt0077421",
        "tt1430612",
        "tt1032846",
        "tt8599746",
        "tt9896916",
        "tt0100611",
        "tt0063456",
        "tt0337578",
        "tt0052805",
        "tt3173594",
        "tt1602620",
        "tt0829297",
        "tt9834506",
        "tt0996925",
        "tt0094959",
        "tt1251757",
        "tt1322257",
        "tt0081420",
        "tt0142242",
        "tt0324619",
        "tt0110647",
        "tt5486170",
        "tt2359201",
        "tt4526546",
        "tt0095489",
        "tt0117437",
        "tt0210056",
        "tt0347332",
        "tt9419834",
        "tt0102818",
        "tt2168000",
        "tt4415326",
        "tt0177921",
        "tt7557024",
        "tt0453201",
        "tt0062974",
        "tt0108258",
        "tt0210358",
        "tt0433400",
        "tt0284137",
        "tt5369484",
        "tt0051750",
        "tt0467506",
        "tt8075192",
        "tt1932767",
        "tt0062360",
        "tt0052365",
        "tt2398249",
        "tt6359554",
        "tt6133466",
        "tt0048190",
        "tt0086011",
        "tt2039380",
        "tt0445161",
        "tt0329028",
        "tt7698468",
        "tt0261983",
        "tt0323033",
        "tt2085752",
        "tt0147800",
        "tt0317171",
        "tt2170369",
        "tt0176155",
        "tt0069293",
        "tt0110622",
        "tt0056625",
        "tt0367975",
        "tt0069994",
        "tt0281726",
        "tt4975722",
        "tt0116908",
        "tt0422950",
        "tt0068555",
        "tt0187738",
        "tt3711622",
        "tt3802576",
        "tt0062262",
        "tt1673702",
        "tt2935476",
        "tt1219342",
        "tt0082348",
        "tt0434124",
        "tt2191612",
        "tt1132285",
        "tt0301992",
        "tt1561768",
        "tt9778348",
        "tt13161356",
        "tt0820142",
        "tt3169706",
        "tt0046770",
        "tt0077572",
        "tt1023111",
        "tt5314190",
        "tt0120623",
        "tt7320482",
        "tt0111503",
        "tt0056541",
        "tt1764183",
        "tt0780568",
        "tt7557108",
        "tt0384488",
        "tt2080374",
        "tt0113497",
        "tt2948712",
        "tt4943322",
        "tt0151121",
        "tt0203166",
        "tt0312358",
        "tt0043292",
        "tt0281718",
        "tt0293563",
        "tt5312612",
        "tt0052708",
        "tt0118736",
        "tt0111068",
        "tt1227762",
        "tt0152073",
        "tt4337072",
        "tt0064757",
        "tt1055292",
        "tt0493451",
        "tt0048933",
        "tt0043014",
        "tt5542802",
        "tt9660688",
        "tt3237406",
        "tt0052644",
        "tt0103926",
        "tt0045897",
        "tt0047050",
        "tt0060522",
        "tt0244970",
        "tt0046425",
        "tt0076723",
        "tt0062376",
        "tt6485776",
        "tt0097322",
        "tt0810988",
        "tt0827503",
        "tt3529664",
        "tt1231583",
        "tt1143896",
        "tt0443708",
        "tt0387059",
        "tt0064276",
        "tt6902332",
        "tt0092610",
        "tt0101437",
        "tt0116690",
        "tt0870937",
        "tt0454536",
        "tt0315733",
        "tt0089643",
        "tt14418234",
        "tt0053802",
        "tt6366854",
        "tt0068230",
        "tt0292236",
        "tt3231054",
        "tt3622110",
        "tt0054777",
        "tt0236348",
        "tt1428459",
        "tt0104645",
        "tt0077413",
        "tt0354243",
        "tt0419135",
        "tt0395972",
        "tt3079380",
        "tt1948150",
        "tt0068022",
        "tt0949489",
        "tt8418652",
        "tt1433207",
        "tt0063694",
        "tt0119054",
        "tt0047424",
        "tt0061882",
        "tt1482459",
        "tt0390272",
        "tt0076683",
        "tt0118931",
        "tt0422720",
        "tt0064816",
        "tt5177088",
        "tt1369706",
        "tt4329806",
        "tt1441953",
        "tt0113913",
        "tt0051569",
        "tt0120595",
        "tt0085750",
        "tt0083215",
        "tt0050825",
        "tt0305357",
        "tt0329575",
        "tt0205461",
        "tt9203694",
        "tt0077530",
        "tt0097659",
        "tt1254322",
        "tt1922645",
        "tt0409527",
        "tt12885852",
        "tt6445396",
        "tt0078721",
        "tt0401711",
        "tt5363618",
        "tt0497915",
        "tt0281322",
        "tt9877170",
        "tt0963965",
        "tt0069035",
        "tt0795368",
        "tt11238932",
        "tt10126136",
        "tt0106684",
        "tt1503116",
        "tt0454776",
        "tt0049038",
        "tt0991174",
        "tt1499658",
        "tt0357283",
        "tt0059712",
        "tt0061015",
        "tt0064840",
        "tt1043869",
        "tt0361127",
        "tt0472181",
        "tt0367677",
        "tt7738450",
        "tt10776270",
        "tt0385267",
        "tt0070653",
        "tt0104558",
        "tt0275639",
        "tt0449467",
        "tt1489172",
        "tt1105742",
        "tt5237980",
        "tt11734264",
        "tt0078908",
        "tt1545328",
        "tt5737536",
        "tt0832266",
        "tt0449089",
        "tt0275089",
        "tt4281724",
        "tt5598578",
        "tt2243537",
        "tt1754367",
        "tt10077544",
        "tt0078163",
        "tt0048140",
        "tt0280760",
        "tt0352376",
        "tt0181052",
        "tt0248617",
        "tt0114775",
        "tt0104694",
        "tt11987082",
        "tt0076489",
        "tt4513674",
        "tt1078912",
        "tt1156143",
        "tt0888693",
        "tt4136084",
        "tt0244479",
        "tt0061784",
        "tt0064041",
        "tt0084698",
        "tt0120894",
        "tt0054172",
        "tt0099653",
        "tt0783233",
        "tt0054890",
        "tt1142798",
        "tt1343092",
        "tt0095877",
        "tt0366860",
        "tt7867076",
        "tt0044355",
        "tt2119543",
        "tt0074991",
        "tt1877832",
        "tt2309987",
        "tt1190617",
        "tt0446298",
        "tt0337741",
        "tt0081764",
        "tt0062768",
        "tt0044081",
        "tt0100935",
        "tt1641841",
        "tt2543336",
        "tt0045161",
        "tt0094731",
        "tt0763304",
        "tt0046435",
        "tt0287963",
        "tt0055375",
        "tt0110546",
        "tt0101587",
        "tt0247944",
        "tt0076495",
        "tt0086154",
        "tt1183917",
        "tt2388715",
        "tt5598868",
        "tt0079477",
        "tt3794354",
        "tt0814022",
        "tt5344054",
        "tt0093546",
        "tt1291465",
        "tt0091341",
        "tt0074751",
        "tt0053453",
        "tt0114243",
        "tt0070290",
        "tt3924450",
        "tt11991748",
        "tt5431600",
        "tt0103184",
        "tt8311792",
        "tt0080491",
        "tt1320197",
        "tt0106941",
        "tt0254686",
        "tt0876233",
        "tt1724965",
        "tt1263679",
        "tt0055992",
        "tt1846492",
        "tt0042646",
        "tt0318155",
        "tt0044557",
        "tt1027718",
        "tt1502714",
        "tt0432637",
        "tt0056875",
        "tt0045966",
        "tt4680182",
        "tt9701942",
        "tt0289080",
        "tt1990314",
        "tt0086230",
        "tt1051904",
        "tt0060261",
        "tt0368709",
        "tt7305198",
        "tt1836944",
        "tt1691917",
        "tt1410295",
        "tt0056302",
        "tt1334102",
        "tt1053810",
        "tt0078812",
        "tt0098966",
        "tt1176096",
        "tt0423977",
        "tt2055765",
        "tt6887248",
        "tt3365690",
        "tt1099227",
        "tt0071838",
        "tt0122541",
        "tt0098724",
        "tt0054709",
        "tt0095274",
        "tt2215215",
        "tt0078382",
        "tt2822672",
        "tt0064273",
        "tt9010802",
        "tt6151714",
        "tt0093144",
        "tt3385516",
        "tt1039952",
        "tt0053976",
        "tt0915460",
        "tt9248996",
        "tt0450470",
        "tt0045847",
        "tt6692354",
        "tt0889139",
        "tt0071230",
        "tt0948547",
        "tt0275067",
        "tt1434447",
        "tt1790886",
        "tt1092026",
        "tt0250274",
        "tt0268126",
        "tt0430357",
        "tt6485666",
        "tt1571234",
        "tt0073784",
        "tt0416044",
        "tt9616700",
        "tt0416773",
        "tt0494249",
        "tt2315236",
        "tt3733778",
        "tt2302755",
        "tt6857112",
        "tt3421514",
        "tt0383304",
        "tt0458481",
        "tt1814621",
        "tt0305945",
        "tt0072431",
        "tt0101440",
        "tt0181633",
        "tt9052870",
        "tt0104299",
        "tt3200980",
        "tt3960412",
        "tt1740710",
        "tt0366627",
        "tt1670345",
        "tt0837796",
        "tt0051087",
        "tt0107206",
        "tt1284526",
        "tt0328107",
        "tt0067445",
        "tt0187995",
        "tt2398241",
        "tt1194236",
        "tt1265990",
        "tt0305669",
        "tt0051207",
        "tt4186118",
        "tt0365686",
        "tt0069050",
        "tt0095728",
        "tt3096858",
        "tt0079501",
        "tt3829266",
        "tt5167174",
        "tt0116225",
        "tt0178737",
        "tt1521090",
        "tt1033575",
        "tt0142239",
        "tt0263734",
        "tt1600196",
        "tt0323807",
        "tt0119560",
        "tt0431021",
        "tt0102095",
        "tt2390237",
        "tt1303828",
        "tt0066115",
        "tt0120177",
        "tt0323298",
        "tt5029004",
        "tt0374089",
        "tt1869347",
        "tt0327162",
        "tt0078718",
        "tt0314006",
        "tt0117951",
        "tt1186803",
        "tt0070188",
        "tt0417148",
        "tt3614530",
        "tt0470614",
        "tt0067773",
        "tt0470993",
        "tt0065112",
        "tt5991948",
        "tt10563420",
        "tt2239822",
        "tt2385195",
        "tt0047445",
        "tt0051337",
        "tt2852432",
        "tt0119643",
        "tt0775552",
        "tt0314390",
        "tt0078437",
        "tt6218010",
        "tt0192731",
        "tt3894312",
        "tt0115580",
        "tt0242653",
        "tt0100469",
        "tt1121096",
        "tt0113862",
        "tt0073115",
        "tt0208026",
        "tt0477877",
        "tt0407304",
        "tt0116932",
        "tt1780762",
        "tt1934381",
        "tt1606392",
        "tt5606268",
        "tt0043614",
        "tt0046937",
        "tt0269281",
        "tt0151987",
        "tt0083081",
        "tt3233224",
        "tt0385017",
        "tt0416908",
        "tt1796652",
        "tt0438859",
        "tt8629748",
        "tt0112387",
        "tt5294550",
        "tt0056417",
        "tt0066612",
        "tt11542194",
        "tt0059856",
        "tt0884732",
        "tt0097235",
        "tt0842926",
        "tt2452042",
        "tt0069990",
        "tt0047647",
        "tt0283026",
        "tt2486856",
        "tt0050986",
        "tt0416496",
        "tt9537068",
        "tt0370477",
        "tt0060841",
        "tt0315297",
        "tt0047985",
        "tt0045607",
        "tt7890408",
        "tt1223922",
        "tt0116999",
        "tt0790604",
        "tt3045616",
        "tt6984258",
        "tt0218864",
        "tt0118749",
        "tt0133046",
        "tt0808276",
        "tt0417433",
        "tt0044896",
        "tt0841925",
        "tt1668191",
        "tt13103340",
        "tt2099556",
        "tt1980033",
        "tt0112255",
        "tt2409818",
        "tt0935075",
        "tt1198340",
        "tt0449573",
        "tt0254199",
        "tt1244658",
        "tt0048528",
        "tt0070510",
        "tt0074597",
        "tt2551076",
        "tt0995029",
        "tt0088771",
        "tt0490170",
        "tt2758904",
        "tt1254249",
        "tt0071233",
        "tt0061893",
        "tt0831387",
        "tt0050084",
        "tt1564368",
        "tt0047590",
        "tt1433905",
        "tt1144884",
        "tt1979388",
        "tt0313792",
        "tt0106226",
        "tt1837562",
        "tt1230206",
        "tt0367088",
        "tt0322645",
        "tt1264074",
        "tt0317705",
        "tt0376105",
        "tt0079822",
        "tt0054188",
        "tt0054594",
        "tt0045464",
        "tt0120551",
        "tt10557524",
        "tt6134000",
        "tt0238924",
        "tt3823392",
        "tt0094035",
        "tt1649431",
        "tt0063386",
        "tt4733736",
        "tt0155278",
        "tt1280558",
        "tt2762738",
        "tt0077921",
        "tt0042762",
        "tt1603933",
        "tt0052933",
        "tt0337971",
        "tt1186788",
        "tt0083550",
        "tt0120611",
        "tt0083580",
        "tt0064177",
        "tt0048350",
        "tt0115640",
        "tt1064932",
        "tt8017136",
        "tt5638474",
        "tt0109255",
        "tt0061852",
        "tt0114746",
        "tt0116209",
        "tt0046828",
        "tt0049036",
        "tt6316138",
        "tt0119164",
        "tt0065509",
        "tt0085859",
        "tt0067952",
        "tt2172071",
        "tt1395054",
        "tt0070359",
        "tt2141751",
        "tt0067727",
        "tt1010048",
        "tt0048308",
        "tt0337697",
        "tt1935897",
        "tt1037116",
        "tt0258967",
        "tt1297919",
        "tt3166476",
        "tt0081455",
        "tt0269329",
        "tt0119345",
        "tt4738174",
        "tt0062706",
        "tt6105098",
        "tt0113720",
        "tt0048764",
        "tt0762107",
        "tt0054354",
        "tt0088979",
        "tt0086979",
        "tt1276419",
        "tt0078869",
        "tt0051051",
        "tt4265596",
        "tt1560993",
        "tt6627168",
        "tt0057952",
        "tt0094794",
        "tt5066598",
        "tt0218112",
        "tt0048182",
        "tt0051003",
        "tt0486652",
        "tt1650048",
        "tt0095927",
        "tt0095989",
        "tt0059915",
        "tt0055253",
        "tt0048527",
        "tt0119250",
        "tt0101279",
        "tt0046054",
        "tt2585160",
        "tt0080756",
        "tt0365125",
        "tt4746516",
        "tt0107808",
        "tt8378126",
        "tt0240900",
        "tt0096203",
        "tt1483795",
        "tt0089731",
        "tt0243931",
        "tt0091670",
        "tt0044331",
        "tt0045494",
        "tt0184872",
        "tt0462485",
        "tt1986843",
        "tt0075848",
        "tt3775086",
        "tt0051422",
        "tt2061869",
        "tt1220214",
        "tt0097123",
        "tt1196948",
        "tt1813609",
        "tt0859635",
        "tt0318411",
        "tt6213362",
        "tt0106387",
        "tt0046269",
        "tt1975159",
        "tt3722070",
        "tt0109129",
        "tt7938444",
        "tt0995850",
        "tt0457655",
        "tt0063348",
        "tt3230082",
        "tt3963816",
        "tt1186367",
        "tt0108275",
        "tt0081617",
        "tt0359078",
        "tt0247638",
        "tt4481414",
        "tt0353496",
        "tt0103337",
        "tt0346507",
        "tt1340800",
        "tt0453383",
        "tt2735996",
        "tt0066104",
        "tt0084469",
        "tt0981072",
        "tt0480271",
        "tt0373889",
        "tt0050669",
        "tt2788732",
        "tt11125620",
        "tt0316356",
        "tt1426363",
        "tt4441280",
        "tt4698684",
        "tt0116839",
        "tt0086197",
        "tt0048748",
        "tt4158624",
        "tt0280609",
        "tt0059550",
        "tt0415908",
        "tt5851904",
        "tt4761916",
        "tt0102945",
        "tt0044673",
        "tt0369060",
        "tt0046874",
        "tt0079351",
        "tt12244822",
        "tt0092173",
        "tt0380689",
        "tt1123373",
        "tt0053719",
        "tt0239450",
        "tt3606698",
        "tt0172518",
        "tt0358273",
        "tt0061735",
        "tt0104014",
        "tt1322312",
        "tt1076251",
        "tt0824758",
        "tt0084504",
        "tt0338526",
        "tt3844876",
        "tt0494222",
        "tt0053045",
        "tt0082449",
        "tt0120347",
        "tt0396592",
        "tt0093780",
        "tt8983180",
        "tt0044000",
        "tt0356614",
        "tt4202970",
        "tt0103243",
        "tt0923719",
        "tt0066011",
        "tt0356453",
        "tt3850590",
        "tt0107999",
        "tt0091584",
        "tt0058754",
        "tt0042394",
        "tt0120164",
        "tt3717068",
        "tt0059958",
        "tt2576450",
        "tt0119978",
        "tt1247692",
        "tt0056470",
        "tt0273108",
        "tt13959362",
        "tt0379370",
        "tt0378453",
        "tt0048287",
        "tt1734110",
        "tt0109445",
        "tt0062782",
        "tt0142248",
        "tt0079239",
        "tt1424381",
        "tt5235880",
        "tt9063106",
        "tt0099329",
        "tt0882742",
        "tt0887883",
        "tt0349691",
        "tt8119844",
        "tt1034306",
        "tt0884328",
        "tt3731562",
        "tt0265298",
        "tt0050487",
        "tt0114319",
        "tt1270797",
        "tt0057523",
        "tt4881806",
        "tt0059825",
        "tt0045758",
        "tt0113211",
        "tt0044386",
        "tt1160419",
        "tt0964516",
        "tt4981636",
        "tt0082245",
        "tt0076618",
        "tt8223250",
        "tt1485749",
        "tt4857886",
        "tt0083987",
        "tt1594917",
        "tt0085995",
        "tt0093493",
        "tt9784798",
        "tt9418878",
        "tt0416236",
        "tt0107969",
        "tt0064873",
        "tt0053133",
        "tt0121766",
        "tt0105477",
        "tt1598828",
        "tt0093560",
        "tt2983564",
        "tt1663662",
        "tt0098684",
        "tt5980798",
        "tt0255641",
        "tt4080598",
        "tt0129884",
        "tt0111280",
        "tt0356150",
        "tt0286493",
        "tt6380520",
        "tt2125472",
        "tt2392326",
        "tt0348150",
        "tt0169547",
        "tt0154685",
        "tt0057463",
        "tt2226417",
        "tt0351283",
        "tt0109578",
        "tt0406977",
        "tt1600439",
        "tt0405393",
        "tt0106519",
        "tt0120540",
        "tt0046187",
        "tt0932661",
        "tt0073535",
        "tt0413893",
        "tt7169514",
        "tt0107426",
        "tt0065580",
        "tt3212904",
        "tt0102034",
        "tt0071455",
        "tt0350194",
        "tt0117381",
        "tt0048130",
        "tt0104054",
        "tt1655607",
        "tt0170016",
        "tt0315327",
        "tt0059017",
        "tt1105709",
        "tt4383594",
        "tt9646240",
        "tt5690360",
        "tt0114825",
        "tt0118929",
        "tt0430304",
        "tt1446192",
        "tt0263757",
        "tt0049601",
        "tt0376076",
        "tt0078158",
        "tt3655972",
        "tt0092048",
        "tt0106655",
        "tt0067803",
        "tt0074588",
        "tt1987021",
        "tt1629377",
        "tt0072829",
        "tt0116745",
        "tt0072037",
        "tt1588173",
        "tt0062713",
        "tt5465370",
        "tt0060538",
        "tt1208729",
        "tt0309530",
        "tt0205271",
        "tt0456041",
        "tt2213054",
        "tt0814255",
        "tt0412422",
        "tt0081383",
        "tt9209312",
        "tt2063666",
        "tt1053859",
        "tt14061008",
        "tt0142201",
        "tt8265928",
        "tt0049170",
        "tt0220100",
        "tt9691336",
        "tt0947810",
        "tt0100685",
        "tt0240772",
        "tt7349662",
        "tt0061450",
        "tt0116705",
        "tt0057694",
        "tt7721946",
        "tt3099498",
        "tt0043067",
        "tt0248012",
        "tt0056255",
        "tt0060380",
        "tt0455944",
        "tt0283832",
        "tt6054650",
        "tt1129445",
        "tt1512888",
        "tt2464018",
        "tt4746102",
        "tt0458367",
        "tt2368525",
        "tt0267617",
        "tt1188983",
        "tt1714210",
        "tt0192213",
        "tt0098598",
        "tt1235448",
        "tt2975590",
        "tt0165473",
        "tt0259534",
        "tt0061075",
        "tt3253624",
        "tt0111573",
        "tt0086136",
        "tt1045772",
        "tt0075222",
        "tt0893401",
        "tt0054473",
        "tt0118789",
        "tt0097636",
        "tt0092534",
        "tt1219827",
        "tt1931470",
        "tt0338427",
        "tt4651410",
        "tt0048475",
        "tt0083755",
        "tt5741304",
        "tt0063379",
        "tt0091187",
        "tt1428556",
        "tt0077559",
        "tt0067588",
        "tt0077296",
        "tt1536048",
        "tt5644740",
        "tt0435651",
        "tt1697800",
        "tt0047263",
        "tt0258000",
        "tt0304857",
        "tt0120684",
        "tt0082031",
        "tt7858496",
        "tt0477857",
        "tt0200435",
        "tt10345590",
        "tt0043545",
        "tt2321549",
        "tt10101702",
        "tt0047449",
        "tt0064541",
        "tt1815837",
        "tt0112642",
        "tt0478724",
        "tt0102655",
        "tt2096673",
        "tt0443706",
        "tt0050204",
        "tt5059782",
        "tt0060666",
        "tt0097733",
        "tt0862467",
        "tt0369339",
        "tt6409416",
        "tt0104549",
        "tt0060802",
        "tt2160105",
        "tt4906960",
        "tt0052618",
        "tt0986230",
        "tt0060581",
        "tt3061202",
        "tt0096018",
        "tt0455538",
        "tt0093744",
        "tt0107943",
        "tt9665402",
        "tt2199436",
        "tt0268755",
        "tt0082484",
        "tt1038685",
        "tt0271029",
        "tt3059786",
        "tt5768474",
        "tt0041719",
        "tt0096787",
        "tt0069786",
        "tt0083959",
        "tt0063557",
        "tt1992156",
        "tt2461520",
        "tt0252299",
        "tt0089881",
        "tt0112408",
        "tt7477310",
        "tt0123847",
        "tt0092906",
        "tt2210479",
        "tt0055499",
        "tt8751804",
        "tt5519340",
        "tt0081506",
        "tt0133093",
        "tt1606378",
        "tt9359344",
        "tt0159273",
        "tt2689958",
        "tt10713340",
        "tt1660302",
        "tt1502420",
        "tt1667852",
        "tt4396584",
        "tt0048204",
        "tt1855199",
        "tt2229511",
        "tt0091860",
        "tt2311526",
        "tt6620324",
        "tt3422078",
        "tt0063679",
        "tt0074860",
        "tt0230030",
        "tt4971344",
        "tt5581752",
        "tt0463872",
        "tt11656548",
        "tt0064296",
        "tt1155076",
        "tt0101733",
        "tt9173418",
        "tt0079592",
        "tt4971824",
        "tt1657299",
        "tt0111767",
        "tt0060268",
        "tt10920190",
        "tt1851988",
        "tt1477076",
        "tt0061868",
        "tt0093677",
        "tt0092746",
        "tt0357585",
        "tt0263065",
        "tt0214585",
        "tt0103176",
        "tt1043842",
        "tt1954843",
        "tt0118834",
        "tt1195478",
        "tt0351078",
        "tt0197569",
        "tt1536410",
        "tt4827986",
        "tt0811080",
        "tt2199543",
        "tt0411743",
        "tt0953382",
        "tt0099180",
        "tt1441912",
        "tt6613812",
        "tt5362988",
        "tt2043880",
        "tt0785007",
        "tt0066995",
        "tt1568338",
        "tt1832382",
        "tt0076786",
        "tt2198235",
        "tt2369135",
        "tt1673697",
        "tt0892874",
        "tt1294659",
        "tt0093176",
        "tt0043781",
        "tt10161886",
        "tt1092020",
        "tt12636872",
        "tt8075260",
        "tt1798188",
        "tt0045888",
        "tt9382172",
        "tt0365748",
        "tt0052782",
        "tt0092751",
        "tt0049743",
        "tt0119125",
        "tt0049189",
        "tt0108186",
        "tt3582020",
        "tt0443649",
        "tt0271200",
        "tt0408199",
        "tt2469980",
        "tt0385307",
        "tt0368578",
        "tt0213847",
        "tt4187590",
        "tt0119282",
        "tt2006810",
        "tt3714720",
        "tt0931285",
        "tt0492044",
        "tt1860213",
        "tt1010055",
        "tt0123948",
        "tt1846526",
        "tt0306079",
        "tt0110200",
        "tt0404203",
        "tt0473308",
        "tt0048500",
        "tt8155288",
        "tt0094606",
        "tt2137359",
        "tt1516593",
        "tt1352824",
        "tt0388483",
        "tt0080009",
        "tt1059950",
        "tt0043390",
        "tt0866439",
        "tt7453138",
        "tt0493437",
        "tt2372222",
        "tt0058100",
        "tt0074094",
        "tt0084565",
        "tt0110877",
        "tt0106873",
        "tt0119872",
        "tt0152139",
        "tt1939659",
        "tt2345112",
        "tt1712170",
        "tt0053317",
        "tt10279362",
        "tt0804513",
        "tt12344410",
        "tt0052216",
        "tt5311542",
        "tt0069951",
        "tt0110213",
        "tt0059170",
        "tt0084827",
        "tt1786668",
        "tt1197628",
        "tt0112384",
        "tt1956534",
        "tt0048280",
        "tt0058567",
        "tt0057490",
        "tt7967412",
        "tt0354899",
        "tt13551614",
        "tt3289956",
        "tt0063256",
        "tt3779028",
        "tt0099697",
        "tt2912578",
        "tt0055505",
        "tt0041931",
        "tt0225029",
        "tt1430607",
        "tt0088763",
        "tt2301592",
        "tt0245712",
        "tt0109198",
        "tt0042960",
        "tt1785394",
        "tt0065724",
        "tt2848876",
        "tt0071629",
        "tt13056008",
        "tt0046851",
        "tt0044849",
        "tt3460084",
        "tt0279783",
        "tt3085500",
        "tt2822864",
        "tt0053899",
        "tt0344273",
        "tt2245884",
        "tt0375210",
        "tt4411596",
        "tt1800241",
        "tt8001346",
        "tt8169446",
        "tt0114508",
        "tt0109836",
        "tt0077362",
        "tt10553210",
        "tt0140352",
        "tt0068428",
        "tt4184878",
        "tt8110330",
        "tt0092638",
        "tt7401588",
        "tt0471042",
        "tt1386925",
        "tt0106343",
        "tt1773015",
        "tt0082935",
        "tt2007387",
        "tt0116289",
        "tt0100201",
        "tt3729920",
        "tt0765487",
        "tt1412386",
        "tt0147556",
        "tt0094824",
        "tt0367863",
        "tt0076150",
        "tt0042338",
        "tt0120804",
        "tt0340285",
        "tt0491005",
        "tt0454945",
        "tt5198068",
        "tt0061655",
        "tt0398165",
        "tt3281548",
        "tt0393567",
        "tt0110438",
        "tt0068990",
        "tt1298650",
        "tt6146586",
        "tt0043924",
        "tt0117500",
        "tt0118688",
        "tt0069464",
        "tt0070640",
        "tt0058153",
        "tt0326600",
        "tt0087800",
        "tt0119484",
        "tt1228705",
        "tt1646971",
        "tt0112851",
        "tt0271263",
        "tt5540992",
        "tt1103192",
        "tt0058390",
        "tt0283015",
        "tt0246729",
        "tt0442286",
        "tt0250122",
        "tt0109303",
        "tt0366292",
        "tt2635622",
        "tt0174336",
        "tt0089994",
        "tt0094072",
        "tt0098309",
        "tt0096928",
        "tt0120207",
        "tt10622790",
        "tt4595882",
        "tt0324554",
        "tt8535968",
        "tt0339736",
        "tt0283623",
        "tt3262342",
        "tt0056891",
        "tt0059726",
        "tt0089108",
        "tt1805297",
        "tt0132935",
        "tt0118750",
        "tt0047682",
        "tt0072080",
        "tt6347150",
        "tt0060295",
        "tt1470860",
        "tt0053598",
        "tt0073196",
        "tt0496436",
        "tt0104466",
        "tt10324144",
        "tt0171433",
        "tt10229982",
        "tt0049261",
        "tt0095488",
        "tt0083888",
        "tt0234542",
        "tt2758880",
        "tt0059956",
        "tt0079117",
        "tt0095396",
        "tt0473514",
        "tt4374286",
        "tt1650844",
        "tt1470023",
        "tt0043046",
        "tt0084861",
        "tt9147456",
        "tt0057336",
        "tt1781948",
        "tt2255934",
        "tt0936471",
        "tt0107985",
        "tt0144214",
        "tt2004420",
        "tt5420210",
        "tt0047528",
        "tt5437928",
        "tt0112453",
        "tt3043252",
        "tt0113189",
        "tt0364303",
        "tt1989475",
        "tt0375063",
        "tt1667889",
        "tt2317337",
        "tt0063356",
        "tt0078767",
        "tt0047892",
        "tt0079522",
        "tt0377309",
        "tt5004766",
        "tt0097557",
        "tt3316960",
        "tt0783767",
        "tt1024744",
        "tt0103639",
        "tt0337611",
        "tt0062724",
        "tt0317198",
        "tt0075201",
        "tt2304637",
        "tt0970452",
        "tt2946582",
        "tt0120703",
        "tt0239096",
        "tt0107211",
        "tt0478829",
        "tt0395495",
        "tt10612922",
        "tt2463288",
        "tt0216625",
        "tt0094332",
        "tt4634422",
        "tt0072709",
        "tt0060787",
        "tt0070292",
        "tt5510934",
        "tt1343703",
        "tt1284575",
        "tt0091828",
        "tt1645080",
        "tt0076112",
        "tt0076313",
        "tt1637706",
        "tt15715122",
        "tt3014666",
        "tt1951181",
        "tt0089420",
        "tt0118715",
        "tt0043134",
        "tt3013610",
        "tt0439869",
        "tt0046750",
        "tt0084412",
        "tt4949290",
        "tt8545482",
        "tt5619332",
        "tt0066886",
        "tt0243554",
        "tt0061619",
        "tt0437459",
        "tt0222270",
        "tt0082533",
        "tt0480854",
        "tt0120018",
        "tt0084750",
        "tt0098471",
        "tt0301429",
        "tt0314121",
        "tt0074258",
        "tt0100670",
        "tt4537896",
        "tt2281551",
        "tt0346457",
        "tt0341455",
        "tt9738716",
        "tt0067321",
        "tt1726669",
        "tt4865436",
        "tt0050280",
        "tt0109348",
        "tt1230207",
        "tt10187686",
        "tt0156587",
        "tt0094142",
        "tt0050188",
        "tt0088885",
        "tt2075277",
        "tt2350496",
        "tt2461150",
        "tt1075110",
        "tt0043873",
        "tt0384036",
        "tt0067511",
        "tt3458254",
        "tt0234940",
        "tt0099612",
        "tt0044135",
        "tt1185594",
        "tt1726889",
        "tt0292506",
        "tt8737614",
        "tt5436158",
        "tt0074812",
        "tt2624704",
        "tt0266875",
        "tt2404181",
        "tt0115479",
        "tt1291150",
        "tt0105402",
        "tt0098097",
        "tt1397280",
        "tt3078718",
        "tt1633356",
        "tt0425333",
        "tt0106761",
        "tt0059274",
        "tt0085912",
        "tt5827790",
        "tt0093300",
        "tt0116313",
        "tt5664636",
        "tt0491720",
        "tt5013688",
        "tt1682187",
        "tt0089913",
        "tt2950418",
        "tt2776106",
        "tt0120587",
        "tt0052713",
        "tt0831386",
        "tt1342403",
        "tt0130350",
        "tt0470055",
        "tt0420332",
        "tt0449059",
        "tt0113870",
        "tt0106913",
        "tt9026184",
        "tt3142688",
        "tt0120613",
        "tt0468644",
        "tt0476681",
        "tt1379177",
        "tt0097162",
        "tt0109686",
        "tt0110613",
        "tt1594972",
        "tt0097428",
        "tt5029642",
        "tt0267277",
        "tt0061752",
        "tt0055539",
        "tt1345776",
        "tt0065478",
        "tt0100318",
        "tt0087629",
        "tt0151150",
        "tt0890870",
        "tt0072822",
        "tt0079574",
        "tt2584384",
        "tt0906734",
        "tt0191636",
        "tt0098193",
        "tt0120481",
        "tt0167427",
        "tt0092593",
        "tt0076729",
        "tt0181852",
        "tt0155157",
        "tt1600195",
        "tt0361309",
        "tt0111190",
        "tt0462023",
        "tt0790636",
        "tt0338159",
        "tt0085743",
        "tt0057634",
        "tt8461958",
        "tt1783422",
        "tt0350261",
        "tt0102369",
        "tt0112864",
        "tt0452624",
        "tt0105211",
        "tt6562628",
        "tt6214084",
        "tt0295736",
        "tt4199898",
        "tt0349260",
        "tt0383216",
        "tt10121392",
        "tt0064621",
        "tt0087507",
        "tt1832381",
        "tt6217608",
        "tt8943224",
        "tt0109403",
        "tt0070083",
        "tt0074342",
        "tt0181865",
        "tt2404299",
        "tt1817273",
        "tt2709692",
        "tt1605630",
        "tt1435513",
        "tt0864761",
        "tt9179096",
        "tt1124037",
        "tt0049710",
        "tt0400598",
        "tt1504019",
        "tt0353962",
        "tt0062952",
        "tt0043090",
        "tt0067610",
        "tt3019620",
        "tt0045029",
        "tt0057558",
        "tt0096114",
        "tt0062765",
        "tt0052545",
        "tt0052634",
        "tt2358925",
        "tt11010144",
        "tt1155056",
        "tt0083806",
        "tt0107315",
        "tt0914798",
        "tt0240515",
        "tt0119256",
        "tt3906082",
        "tt0044357",
        "tt0062794",
        "tt0953981",
        "tt2180411",
        "tt0108588",
        "tt1883367",
        "tt8374436",
        "tt0093779",
        "tt7060344",
        "tt0758794",
        "tt0074682",
        "tt5843838",
        "tt0086551",
        "tt4450396",
        "tt1921149",
        "tt10767426",
        "tt0049470",
        "tt10975992",
        "tt0066849",
        "tt0498097",
        "tt2262227",
        "tt0061177",
        "tt1294970",
        "tt0975645",
        "tt2326612",
        "tt0054443",
        "tt6433832",
        "tt0115759",
        "tt2256514",
        "tt0053221",
        "tt0257568",
        "tt1027862",
        "tt0473367",
        "tt2461340",
        "tt0061094",
        "tt0312004",
        "tt0073234",
        "tt2246724",
        "tt0101625",
        "tt0064603",
        "tt0069495",
        "tt3217994",
        "tt1604115",
        "tt0042509",
        "tt2937898",
        "tt5636234",
        "tt0048191",
        "tt6341066",
        "tt0095525",
        "tt0082186",
        "tt0845424",
        "tt1142988",
        "tt0049432",
        "tt3319730",
        "tt0105466",
        "tt0048610",
        "tt0177845",
        "tt0084855",
        "tt0206917",
        "tt0046547",
        "tt0417686",
        "tt0057345",
        "tt0227445",
        "tt1655442",
        "tt5468018",
        "tt0090859",
        "tt0143088",
        "tt0078790",
        "tt0395169",
        "tt0072100",
        "tt0081323",
        "tt0059578",
        "tt0117797",
        "tt3219268",
        "tt0120873",
        "tt0065872",
        "tt0367882",
        "tt0047437",
        "tt1705786",
        "tt9585676",
        "tt0281686",
        "tt0358294",
        "tt2417712",
        "tt0929632",
        "tt2717558",
        "tt1528854",
        "tt0181639",
        "tt0042998",
        "tt0077416",
        "tt2064968",
        "tt4625334",
        "tt0043751",
        "tt0074811",
        "tt4959548",
        "tt7212726",
        "tt0170351",
        "tt0084549",
        "tt4823538",
        "tt0056142",
        "tt0466909",
        "tt8484012",
        "tt0356470",
        "tt0405325",
        "tt0120654",
        "tt0185183",
        "tt0074452",
        "tt0089087",
        "tt0313911",
        "tt0135509",
        "tt0057181",
        "tt0104254",
        "tt2301155",
        "tt0460485",
        "tt2385882",
        "tt1087527",
        "tt6543652",
        "tt3461252",
        "tt0042664",
        "tt0386342",
        "tt0079082",
        "tt1924245",
        "tt5712058",
        "tt2363213",
        "tt0341266",
        "tt0069920",
        "tt0294264",
        "tt5700672",
        "tt0083630",
        "tt5304874",
        "tt0062424",
        "tt0065820",
        "tt1703148",
        "tt0395461",
        "tt0356443",
        "tt0337610",
        "tt0070294",
        "tt0056327",
        "tt0046532",
        "tt0081109",
        "tt0338094",
        "tt0460740",
        "tt2180477",
        "tt0283084",
        "tt0043885",
        "tt0499556",
        "tt0857295",
        "tt0043338",
        "tt0069029",
        "tt1391116",
        "tt0115963",
        "tt0871015",
        "tt1185834",
        "tt0457495",
        "tt0313542",
        "tt1920945",
        "tt0061072",
        "tt6317962",
        "tt5153288",
        "tt0078975",
        "tt0049762",
        "tt3688406",
        "tt4359330",
        "tt0051690",
        "tt0042786",
        "tt0077714",
        "tt1213648",
        "tt1255953",
        "tt0080066",
        "tt1724970",
        "tt0076709",
        "tt0465436",
        "tt0361841",
        "tt5160928",
        "tt0256259",
        "tt0092644",
        "tt0362478",
        "tt2617676",
        "tt0204700",
        "tt0338135",
        "tt4799050",
        "tt0068323",
        "tt4909752",
        "tt5824826",
        "tt0954914",
        "tt1178654",
        "tt1003005",
        "tt0044926",
        "tt0079489",
        "tt1239290",
        "tt0379708",
        "tt0055256",
        "tt0264395",
        "tt0409847",
        "tt0050097",
        "tt0083366",
        "tt5078330",
        "tt1714014",
        "tt0203119",
        "tt0072308",
        "tt0839980",
        "tt0080836",
        "tt2510268",
        "tt0084865",
        "tt0995035",
        "tt0315543",
        "tt7527082",
        "tt0119668",
        "tt0455326",
        "tt2245003",
        "tt6752992",
        "tt2964120",
        "tt0058384",
        "tt0054850",
        "tt8144834",
        "tt0467406",
        "tt0109370",
        "tt0071507",
        "tt0065421",
        "tt0107321",
        "tt0052905",
        "tt0090567",
        "tt1001526",
        "tt6772950",
        "tt0097613",
        "tt0115847",
        "tt0055796",
        "tt0116592",
        "tt13017204",
        "tt0068310",
        "tt1103275",
        "tt0104938",
        "tt0110942",
        "tt0054358",
        "tt1491044",
        "tt0217756",
        "tt13428402",
        "tt0111282",
        "tt0120596",
        "tt1661031",
        "tt2494384",
        "tt1073498",
        "tt2369127",
        "tt1728986",
        "tt0216386",
        "tt1980986",
        "tt0079514",
        "tt5113040",
        "tt0042771",
        "tt0120338",
        "tt0056940",
        "tt0066160",
        "tt2404425",
        "tt2560792",
        "tt3068194",
        "tt1078940",
        "tt0386695",
        "tt0814335",
        "tt0235198",
        "tt0247911",
        "tt0291172",
        "tt0042265",
        "tt1734113",
        "tt0079609",
        "tt0114234",
        "tt0062323",
        "tt0305973",
        "tt1216496",
        "tt0112950",
        "tt0099160",
        "tt0089927",
        "tt0378565",
        "tt0086597",
        "tt9766332",
        "tt0114126",
        "tt2836260",
        "tt0118829",
        "tt0456144",
        "tt0499101",
        "tt0104391",
        "tt2130242",
        "tt4126694",
        "tt1003010",
        "tt1270842",
        "tt0887971",
        "tt1139085",
        "tt5057140",
        "tt0124901",
        "tt0045566",
        "tt0430202",
        "tt0417217",
        "tt0107507",
        "tt0079240",
        "tt0052156",
        "tt1174041",
        "tt0102767",
        "tt0084737",
        "tt0184079",
        "tt0298148",
        "tt1756415",
        "tt2404639",
        "tt0107144",
        "tt0089393",
        "tt0074483",
        "tt0113576",
        "tt0762142",
        "tt0111001",
        "tt0114168",
        "tt0063173",
        "tt0156413",
        "tt0417056",
        "tt0104027",
        "tt0349333",
        "tt1748179",
        "tt1646987",
        "tt0053298",
        "tt4565520",
        "tt0400234",
        "tt2382320",
        "tt0970416",
        "tt0060107",
        "tt4273292",
        "tt0082243",
        "tt0468536",
        "tt0097368",
        "tt0825283",
        "tt1878841",
        "tt0899138",
        "tt1234654",
        "tt1077368",
        "tt6469960",
        "tt5693562",
        "tt6869362",
        "tt0057115",
        "tt0106963",
        "tt2102472",
        "tt0109872",
        "tt0082677",
        "tt0070332",
        "tt0468489",
        "tt0092850",
        "tt0048538",
        "tt1584941",
        "tt0128364",
        "tt0317303",
        "tt0366174",
        "tt0120390",
        "tt0163187",
        "tt0371257",
        "tt0052946",
        "tt1314652",
        "tt0098257",
        "tt4196450",
        "tt0117509",
        "tt0843335",
        "tt0245120",
        "tt0116950",
        "tt0056095",
        "tt0084745",
        "tt1226774",
        "tt0393452",
        "tt1038011",
        "tt0076759",
        "tt3891538",
        "tt0274188",
        "tt0103924",
        "tt0210609",
        "tt0285531",
        "tt0421729",
        "tt7530986",
        "tt0050095",
        "tt0064451",
        "tt0094834",
        "tt0057877",
        "tt0450336",
        "tt6570098",
        "tt0416292",
        "tt1837709",
        "tt0059106",
        "tt0085384",
        "tt8770976",
        "tt0069952",
        "tt0407851",
        "tt1155652",
        "tt5657846",
        "tt1201607",
        "tt5176580",
        "tt1951265",
        "tt0045102",
        "tt0057076",
        "tt6471054",
        "tt11253526",
        "tt0246879",
        "tt1701210",
        "tt0120381",
        "tt8359840",
        "tt0256009",
        "tt0075213",
        "tt1298554",
        "tt0119314",
        "tt0309593",
        "tt0048412",
        "tt0092206",
        "tt7798646",
        "tt0962726",
        "tt1606339",
        "tt0059903",
        "tt1153546",
        "tt1617178",
        "tt0791188",
        "tt1568346",
        "tt1031280",
        "tt0096094",
        "tt0072253",
        "tt1727824",
        "tt0187393",
        "tt0104409",
        "tt11628854",
        "tt0053352",
        "tt0103327",
        "tt0119313",
        "tt0099939",
        "tt0300270",
        "tt4823776",
        "tt2802136",
        "tt1867093",
        "tt0078875",
        "tt0082432",
        "tt0062885",
        "tt0441761",
        "tt0091799",
        "tt0086066",
        "tt0302640",
        "tt1714832",
        "tt0054452",
        "tt0493402",
        "tt1002536",
        "tt0109035",
        "tt0198781",
        "tt9182964",
        "tt3787590",
        "tt0097814",
        "tt0095198",
        "tt3732280",
        "tt0043914",
        "tt0059199",
        "tt0053285",
        "tt0259822",
        "tt0068638",
        "tt0443543",
        "tt0435670",
        "tt3671542",
        "tt0339824",
        "tt0986264",
        "tt0254775",
        "tt0120550",
        "tt4730986",
        "tt2395421",
        "tt1031241",
        "tt0800369",
        "tt7818580",
        "tt1434435",
        "tt0108327",
        "tt0057598",
        "tt0060782",
        "tt0044105",
        "tt0046878",
        "tt0274407",
        "tt0307116",
        "tt0495040",
        "tt0064639",
        "tt6073014",
        "tt0100143",
        "tt0246544",
        "tt0055913",
        "tt8095860",
        "tt0988045",
        "tt0075163",
        "tt1071201",
        "tt0045152",
        "tt5206260",
        "tt1390411",
        "tt6903200",
        "tt5690810",
        "tt0108550",
        "tt4972582",
        "tt0490240",
        "tt0065656",
        "tt1742650",
        "tt0060831",
        "tt7752126",
        "tt1617145",
        "tt0210567",
        "tt0080472",
        "tt1596350",
        "tt0091598",
        "tt0495034",
        "tt0077504",
        "tt0069427",
        "tt0353969",
        "tt0099669",
        "tt0309987",
        "tt0061633",
        "tt3742284",
        "tt0945513",
        "tt2923316",
        "tt0091396",
        "tt0060991",
        "tt1816608",
        "tt0242994",
        "tt0768212",
        "tt0084695",
        "tt1037222",
        "tt0291502",
        "tt0871426",
        "tt0046196",
        "tt0047495",
        "tt4682786",
        "tt2403809",
        "tt0832449",
        "tt0119013",
        "tt0057422",
        "tt0095125",
        "tt0081027",
        "tt0087921",
        "tt0088457",
        "tt0268380",
        "tt0308363",
        "tt0110105",
        "tt2073086",
        "tt0090570",
        "tt9799992",
        "tt1682940",
        "tt4416518",
        "tt0085933",
        "tt6958212",
        "tt1588334",
        "tt6595896",
        "tt0374345",
        "tt3501112",
        "tt9621284",
        "tt0381505",
        "tt1077258",
        "tt1327035",
        "tt1331307",
        "tt0150488",
        "tt5969180",
        "tt0322653",
        "tt11698662",
        "tt1425928",
        "tt0347246",
        "tt0104990",
        "tt0488059",
        "tt0881320",
        "tt1691153",
        "tt0196158",
        "tt0476729",
        "tt0893509",
        "tt0055506",
        "tt5862312",
        "tt0183869",
        "tt3626436",
        "tt0105388",
        "tt0059065",
        "tt0756725",
        "tt3228774",
        "tt0119576",
        "tt0167116",
        "tt0092074",
        "tt0094293",
        "tt0379889",
        "tt7654890",
        "tt8188610",
        "tt0052218",
        "tt0055052",
        "tt0427969",
        "tt0069810",
        "tt0086872",
        "tt5215952",
        "tt0405977",
        "tt0093886",
        "tt0475711",
        "tt0099364",
        "tt2172934",
        "tt0070608",
        "tt0077742",
        "tt9143112",
        "tt0116039",
        "tt1692486",
        "tt3713030",
        "tt0053946",
        "tt2057441",
        "tt0084340",
        "tt0114496",
        "tt0062731",
        "tt1214962",
        "tt4942270",
        "tt0070450",
        "tt0044391",
        "tt1925431",
        "tt5461944",
        "tt2266938",
        "tt2023453",
        "tt0047638",
        "tt7397338",
        "tt0072148",
        "tt0246500",
        "tt0443632",
        "tt0365938",
        "tt4129870",
        "tt0481995",
        "tt0102782",
        "tt3719158",
        "tt0076245",
        "tt0805184",
        "tt4703048",
        "tt0056923",
        "tt0085398",
        "tt0057495",
        "tt2974918",
        "tt1016024",
        "tt0071259",
        "tt0478165",
        "tt0043887",
        "tt1830786",
        "tt0103044",
        "tt6214928",
        "tt0205843",
        "tt1711525",
        "tt0049866",
        "tt2296747",
        "tt0043972",
        "tt0085794",
        "tt0486578",
        "tt1103153",
        "tt0760311",
        "tt2674454",
        "tt0058620",
        "tt0367085",
        "tt0101444",
        "tt0052005",
        "tt0101452",
        "tt0089791",
        "tt0084777",
        "tt0297884",
        "tt0405061",
        "tt0367478",
        "tt6938828",
        "tt0243794",
        "tt0043461",
        "tt0409947",
        "tt0063483",
        "tt7846844",
        "tt0271857",
        "tt0074851",
        "tt0107120",
        "tt0248428",
        "tt0430772",
        "tt5580536",
        "tt0122136",
        "tt2230358",
        "tt2171867",
        "tt3173910",
        "tt0108597",
        "tt0428251",
        "tt1969062",
        "tt1380201",
        "tt0104609",
        "tt4901306",
        "tt0101283",
        "tt0073594",
        "tt0080934",
        "tt0070328",
        "tt0419198",
        "tt1284576",
        "tt0088326",
        "tt0110395",
        "tt1821680",
        "tt0072021",
        "tt0045187",
        "tt3715320",
        "tt0091680",
        "tt0462504",
        "tt0088683",
        "tt0847487",
        "tt8865580",
        "tt0098320",
        "tt0291167",
        "tt1018785",
        "tt0106332",
        "tt0428662",
        "tt0065642",
        "tt0331933",
        "tt0101846",
        "tt0204946",
        "tt0094716",
        "tt0089218",
        "tt2406566",
        "tt0091344",
        "tt0782032",
        "tt0060048",
        "tt0077904",
        "tt0200564",
        "tt0136352",
        "tt0081974",
        "tt0457939",
        "tt0049128",
        "tt0233600",
        "tt0117965",
        "tt0319769",
        "tt0107254",
        "tt0069141",
        "tt0165499",
        "tt0120576",
        "tt0051790",
        "tt0858433",
        "tt0283426",
        "tt0436460",
        "tt0231001",
        "tt2093270",
        "tt0246692",
        "tt2555958",
        "tt0847897",
        "tt1104083",
        "tt0042792",
        "tt1330206",
        "tt0051193",
        "tt0057546",
        "tt1486190",
        "tt0322298",
        "tt0286488",
        "tt0408790",
        "tt0072081",
        "tt0052735",
        "tt0445953",
        "tt0067943",
        "tt0195002",
        "tt2582496",
        "tt0317740",
        "tt0059460",
        "tt0110997",
        "tt0080827",
        "tt0457572",
        "tt0119242",
        "tt2131541",
        "tt2375021",
        "tt0053121",
        "tt0144964",
        "tt0243736",
        "tt0118064",
        "tt1282041",
        "tt2771372",
        "tt0308383",
        "tt1309178",
        "tt0053146",
        "tt0090196",
        "tt1292644",
        "tt5155780",
        "tt1385543",
        "tt9015178",
        "tt0806203",
        "tt0383028",
        "tt0100403",
        "tt0345032",
        "tt0951279",
        "tt0289845",
        "tt2271641",
        "tt0051201",
        "tt1401643",
        "tt2133196",
        "tt0486576",
        "tt0808526",
        "tt0065143",
        "tt0181960",
        "tt0069089",
        "tt3681470",
        "tt0120889",
        "tt0335351",
        "tt0141098",
        "tt0093991",
        "tt14538850",
        "tt0300471",
        "tt0073028",
        "tt0243155",
        "tt0091538",
        "tt1370429",
        "tt0430589",
        "tt12302540",
        "tt5193408",
        "tt1727564",
        "tt0218817",
        "tt0377107",
        "tt6215910",
        "tt0427944",
        "tt0105395",
        "tt0146547",
        "tt0113117",
        "tt0048966",
        "tt0357946",
        "tt0066181",
        "tt0111149",
        "tt0094597",
        "tt5364920",
        "tt0083268",
        "tt0889573",
        "tt2101473",
        "tt0370986",
        "tt0095346",
        "tt1743375",
        "tt0905372",
        "tt0318627",
        "tt1929263",
        "tt1308729",
        "tt0059014",
        "tt0088195",
        "tt0275277",
        "tt4769214",
        "tt1161864",
        "tt2872518",
        "tt2821088",
        "tt0120741",
        "tt0481499",
        "tt0396690",
        "tt1629376",
        "tt0085622",
        "tt0171928",
        "tt0101272",
        "tt0057609",
        "tt0102592",
        "tt0082971",
        "tt7476438",
        "tt0267246",
        "tt0089800",
        "tt4468740",
        "tt0051459",
        "tt0181739",
        "tt0061080",
        "tt0049667",
        "tt0067486",
        "tt0081081",
        "tt0067995",
        "tt0421715",
        "tt0376541",
        "tt0065531",
        "tt2336960",
        "tt6890618",
        "tt0126029",
        "tt0051745",
        "tt0158302",
        "tt0978759",
        "tt3020226",
        "tt0104454",
        "tt0821462",
        "tt0094169",
        "tt0322420",
        "tt0089114",
        "tt0047244",
        "tt0097138",
        "tt0322259",
        "tt1302006",
        "tt0086541",
        "tt0100827",
        "tt7523180",
        "tt0284328",
        "tt7451284",
        "tt1648190",
        "tt0045197",
        "tt1976009",
        "tt0057569",
        "tt0860866",
        "tt0094663",
        "tt1099196",
        "tt0110364",
        "tt0418832",
        "tt0091817",
        "tt0095253",
        "tt1538221",
        "tt1183251",
        "tt2720826",
        "tt0434139",
        "tt0430895",
        "tt0079512",
        "tt0070641",
        "tt1666801",
        "tt3895152",
        "tt0067696",
        "tt0208874",
        "tt0485272",
        "tt0098692",
        "tt0051673",
        "tt0879843",
        "tt0048064",
        "tt0106364",
        "tt8160262",
        "tt0150992",
        "tt0056277",
        "tt0108592",
        "tt3638012",
        "tt2404233",
        "tt0067109",
        "tt0052325",
        "tt0106469",
        "tt0088170",
        "tt0074487",
        "tt0065895",
        "tt0065660",
        "tt1129428",
        "tt0091578",
        "tt2872750",
        "tt5041296",
        "tt2936884",
        "tt0072245",
        "tt0044480",
        "tt0409459",
        "tt0851578",
        "tt0163511",
        "tt6195094",
        "tt1334512",
        "tt1242599",
        "tt0374271",
        "tt0118957",
        "tt0069704",
        "tt1629295",
        "tt10293406",
        "tt0082222",
        "tt0808399",
        "tt0109444",
        "tt0116514",
        "tt0172396",
        "tt9420648",
        "tt0100475",
        "tt2221648",
        "tt0433035",
        "tt1436562",
        "tt0472043",
        "tt2861320",
        "tt1418760",
        "tt1179891",
        "tt0251094",
        "tt0365265",
        "tt7997042",
        "tt0449010",
        "tt0480919",
        "tt1032755",
        "tt0826631",
        "tt0482546",
        "tt0204313",
        "tt1289403",
        "tt0076417",
        "tt0053084",
        "tt6998518",
        "tt1965272",
        "tt6060156",
        "tt1861343",
        "tt0264796",
        "tt0067503",
        "tt0808315",
        "tt5238240",
        "tt0256692",
        "tt0062292",
        "tt0107471",
        "tt0101244",
        "tt4645330",
        "tt0058981",
        "tt0119249",
        "tt0297722",
        "tt0050087",
        "tt1840911",
        "tt2170439",
        "tt0493417",
        "tt8255890",
        "tt0815245",
        "tt1303833",
        "tt1371723",
        "tt1185412",
        "tt0077869",
        "tt0466893",
        "tt3322420",
        "tt0259442",
        "tt0173840",
        "tt0111549",
        "tt0082511",
        "tt0418689",
        "tt0184950",
        "tt2543472",
        "tt4025514",
        "tt1323045",
        "tt0087003",
        "tt2043879",
        "tt0209958",
        "tt0239381",
        "tt7263040",
        "tt0111333",
        "tt0080707",
        "tt0290095",
        "tt0813996",
        "tt0060728",
        "tt3475596",
        "tt0372237",
        "tt0248667",
        "tt0999872",
        "tt0114433",
        "tt0080437",
        "tt0443352",
        "tt0304141",
        "tt1872181",
        "tt0054653",
        "tt0444519",
        "tt2250912",
        "tt0482572",
        "tt2024432",
        "tt0377818",
        "tt0130142",
        "tt0451833",
        "tt0067009",
        "tt0118694",
        "tt3910814",
        "tt0060214",
        "tt0067919",
        "tt0244316",
        "tt0365929",
        "tt4510398",
        "tt2769828",
        "tt0290331",
        "tt1698641",
        "tt1328634",
        "tt0060921",
        "tt0056908",
        "tt1509732",
        "tt0361693",
        "tt0087700",
        "tt2870756",
        "tt0374036",
        "tt7807026",
        "tt1386697",
        "tt0366532",
        "tt0845439",
        "tt0831884",
        "tt2309021",
        "tt3530002",
        "tt1266583",
        "tt1182350",
        "tt0071396",
        "tt0055503",
        "tt0085811",
        "tt0981286",
        "tt0104418",
        "tt0126871",
        "tt5705058",
        "tt0084901",
        "tt1288638",
        "tt0420609",
        "tt0103783",
        "tt8902990",
        "tt0169102",
        "tt7512276",
        "tt11697832",
        "tt0064714",
        "tt1935914",
        "tt0118531",
        "tt2490326",
        "tt0962782",
        "tt0051406",
        "tt2848292",
        "tt0043792",
        "tt0439544",
        "tt1981140",
        "tt5834800",
        "tt0096163",
        "tt4429128",
        "tt5658242",
        "tt10665338",
        "tt5985820",
        "tt0437526",
        "tt0120879",
        "tt0402141",
        "tt0284534",
        "tt2325717",
        "tt3481634",
        "tt3295482",
        "tt1555069",
        "tt0080513",
        "tt0085250",
        "tt0402743",
        "tt0216067",
        "tt2131532",
        "tt0284363",
        "tt4589628",
        "tt1551630",
        "tt0473348",
        "tt0096251",
        "tt0111421",
        "tt0348836",
        "tt0363303",
        "tt1720254",
        "tt0053752",
        "tt0250415",
        "tt0093239",
        "tt0068257",
        "tt0089543",
        "tt0118980",
        "tt1686018",
        "tt0058997",
        "tt0317842",
        "tt0286593",
        "tt0068284",
        "tt0244776",
        "tt1924394",
        "tt1368116",
        "tt5717110",
        "tt1454468",
        "tt0114608",
        "tt0361411",
        "tt0414951",
        "tt2861532",
        "tt0043360",
        "tt0078976",
        "tt3111516",
        "tt0076164",
        "tt7097896",
        "tt0076535",
        "tt2901736",
        "tt0080310",
        "tt0087432",
        "tt0073948",
        "tt1598822",
        "tt0120857",
        "tt0953306",
        "tt0324158",
        "tt1895587",
        "tt0188453",
        "tt0082517",
        "tt0439817",
        "tt2357129",
        "tt5436168",
        "tt0258068",
        "tt5526028",
        "tt0071569",
        "tt0410297",
        "tt3458760",
        "tt0338097",
        "tt1798709",
        "tt0071385",
        "tt0461770",
        "tt0072241",
        "tt0180073",
        "tt5301662",
        "tt1838556",
        "tt6043072",
        "tt0090886",
        "tt7716120",
        "tt0118661",
        "tt7766886",
        "tt2374144",
        "tt0319020",
        "tt0068805",
        "tt0106223",
        "tt1252616",
        "tt6458228",
        "tt0054099",
        "tt0113748",
        "tt0353261",
        "tt0319736",
        "tt1509767",
        "tt5277030",
        "tt0088272",
        "tt0216651",
        "tt0042643",
        "tt0081318",
        "tt0163025",
        "tt0765432",
        "tt0810784",
        "tt0111201",
        "tt0360139",
        "tt0096446",
        "tt0112782",
        "tt0437800",
        "tt0395125",
        "tt1278180",
        "tt0055106",
        "tt0084133",
        "tt2119474",
        "tt7581902",
        "tt12226872",
        "tt0251075",
        "tt1216492",
        "tt0071517",
        "tt0109424",
        "tt5164214",
        "tt0110604",
        "tt2811878",
        "tt10418630",
        "tt5935704",
        "tt1838520",
        "tt1344355",
        "tt0995752",
        "tt7295450",
        "tt4572792",
        "tt0062472",
        "tt1228953",
        "tt0242587",
        "tt0059440",
        "tt11767484",
        "tt3029558",
        "tt0255653",
        "tt0064699",
        "tt0112572",
        "tt0462396",
        "tt10709742",
        "tt1336617",
        "tt4959326",
        "tt0071800",
        "tt3402594",
        "tt0333074",
        "tt0074906",
        "tt0210584",
        "tt0053931",
        "tt0069747",
        "tt0114069",
        "tt0416712",
        "tt0046799",
        "tt8075016",
        "tt0105884",
        "tt0066603",
        "tt2597892",
        "tt0356159",
        "tt0119783",
        "tt0079152",
        "tt0118859",
        "tt9150970",
        "tt0872190",
        "tt0048707",
        "tt0258153",
        "tt0075147",
        "tt0114787",
        "tt1462769",
        "tt0810945",
        "tt0396962",
        "tt0047030",
        "tt0077928",
        "tt1034431",
        "tt1791681",
        "tt0109842",
        "tt0086112",
        "tt2937696",
        "tt0065571",
        "tt0162426",
        "tt0047167",
        "tt0054067",
        "tt1194238",
        "tt0280707",
        "tt0043949",
        "tt1850457",
        "tt1667823",
        "tt2103171",
        "tt0186894",
        "tt1156479",
        "tt1821317",
        "tt0083019",
        "tt2967578",
        "tt1528071",
        "tt6556552",
        "tt0219653",
        "tt0060726",
        "tt0060934",
        "tt0055798",
        "tt2974050",
        "tt0095270",
        "tt0042052",
        "tt1361835",
        "tt0138304",
        "tt0049553",
        "tt2479800",
        "tt6193424",
        "tt0102685",
        "tt0120755",
        "tt0120783",
        "tt0248408",
        "tt5457840",
        "tt0068528",
        "tt3816458",
        "tt0212720",
        "tt0093379",
        "tt0071269",
        "tt1172049",
        "tt0113623",
        "tt0906108",
        "tt0092263",
        "tt0424863",
        "tt0072320",
        "tt0324071",
        "tt0095765",
        "tt0108399",
        "tt0830515",
        "tt0111323",
        "tt0107331",
        "tt11767722",
        "tt0140399",
        "tt0390073",
        "tt10320050",
        "tt7979580",
        "tt0073114",
        "tt0061328",
        "tt5017936",
        "tt0042477",
        "tt2392810",
        "tt0067870",
        "tt0471862",
        "tt5707048",
        "tt0073036",
        "tt1398426",
        "tt0195231",
        "tt0101410",
        "tt3854234",
        "tt10948820",
        "tt0313724",
        "tt0388285",
        "tt0109446",
        "tt0049357",
        "tt3385524",
        "tt0116477",
        "tt9735462",
        "tt0157460",
        "tt0461323",
        "tt0042379",
        "tt5165344",
        "tt1596363",
        "tt0068369",
        "tt0295701",
        "tt1471247",
        "tt2624412",
        "tt2765340",
        "tt0390384",
        "tt0097870",
        "tt1020978",
        "tt0411323",
        "tt0325980",
        "tt0119396",
        "tt7512492",
        "tt0065922",
        "tt11493232",
        "tt0082926",
        "tt0132910",
        "tt0147856",
        "tt0087884",
        "tt1798684",
        "tt0107165",
        "tt0059909",
        "tt0099528",
        "tt2542406",
        "tt0059448",
        "tt0092240",
        "tt1545754",
        "tt0381971",
        "tt0317248",
        "tt0081060",
        "tt1125849",
        "tt0482571",
        "tt1423953",
        "tt2908446",
        "tt0096794",
        "tt0112508",
        "tt0165798",
        "tt6649066",
        "tt0407887",
        "tt0096804",
        "tt0089860",
        "tt0829251",
        "tt2378507",
        "tt2944198",
        "tt0217590",
        "tt0062445",
        "tt0056368",
        "tt10006270",
        "tt3354222",
        "tt0058262",
        "tt0089730",
        "tt0211387",
        "tt0455960",
        "tt0758798",
        "tt0085919",
        "tt0443331",
        "tt15393650",
        "tt0120133",
        "tt3522806",
        "tt1664662",
        "tt0952640",
        "tt0076297",
        "tt2975578",
        "tt0450259",
        "tt1514041",
        "tt0047925",
        "tt0073335",
        "tt1502404",
        "tt0113140",
        "tt0048570",
        "tt7533956",
        "tt0081363",
        "tt0325258",
        "tt1182972",
        "tt0113627",
        "tt0043075",
        "tt0112537",
        "tt4916630",
        "tt0059619",
        "tt0118617",
        "tt5912052",
        "tt0086242",
        "tt0109830",
        "tt0479647",
        "tt0062477",
        "tt8108274",
        "tt0322545",
        "tt0380623",
        "tt0089153",
        "tt7363104",
        "tt0408181",
        "tt0808185",
        "tt1294226",
        "tt0067650",
        "tt2263814",
        "tt0084649",
        "tt3169770",
        "tt6516314",
        "tt7329656",
        "tt1275861",
        "tt0091024",
        "tt0089961",
        "tt0459880",
        "tt0398913",
        "tt0451079",
        "tt1198186",
        "tt4631532",
        "tt0045125",
        "tt0104438",
        "tt7549484",
        "tt0131704",
        "tt0964539",
        "tt0114193",
        "tt0078778",
        "tt7721800",
        "tt1730687",
        "tt0073260",
        "tt8171974",
        "tt0050105",
        "tt0047880",
        "tt2350892",
        "tt2209418",
        "tt1330525",
        "tt1072748",
        "tt0058379",
        "tt0092796",
        "tt3846674",
        "tt4960934",
        "tt2850272",
        "tt0080057",
        "tt0090274",
        "tt0393109",
        "tt1645170",
        "tt0192071",
        "tt0327247",
        "tt0089832",
        "tt0440963",
        "tt0115697",
        "tt0329330",
        "tt0060955",
        "tt3286052",
        "tt2483050",
        "tt0807944",
        "tt0384037",
        "tt0884805",
        "tt0288569",
        "tt7598076",
        "tt0349225",
        "tt1183665",
        "tt5592248",
        "tt0065462",
        "tt0087980",
        "tt0075249",
        "tt0210943",
        "tt2908856",
        "tt0364343",
        "tt0399102",
        "tt1578275",
        "tt0049777",
        "tt0083189",
        "tt0475252",
        "tt0067419",
        "tt3246874",
        "tt0449487",
        "tt0098625",
        "tt0074608",
        "tt0102103",
        "tt0087910",
        "tt0063060",
        "tt0475380",
        "tt0055633",
        "tt11470064",
        "tt0169324",
        "tt0107207",
        "tt9725830",
        "tt0090180",
        "tt3464902",
        "tt0108149",
        "tt1379228",
        "tt0087971",
        "tt0112573",
        "tt0118788",
        "tt0080166",
        "tt3175038",
        "tt1198138",
        "tt0072271",
        "tt0095519",
        "tt0109439",
        "tt0082436",
        "tt0960731",
        "tt13032716",
        "tt0276501",
        "tt0053003",
        "tt1336006",
        "tt5112622",
        "tt1460738",
        "tt2326574",
        "tt0280720",
        "tt0203672",
        "tt0082100",
        "tt1327194",
        "tt0377569",
        "tt3065204",
        "tt0233264",
        "tt0094025",
        "tt1375670",
        "tt1886502",
        "tt0253556",
        "tt10749998",
        "tt0097328",
        "tt0368913",
        "tt0075314",
        "tt0426578",
        "tt3859980",
        "tt0078771",
        "tt0119389",
        "tt0053580",
        "tt0862856",
        "tt0090888",
        "tt0441263",
        "tt0093426",
        "tt0266987",
        "tt0163651",
        "tt0079638",
        "tt0492835",
        "tt0085776",
        "tt1070874",
        "tt6320628",
        "tt0278291",
        "tt0055458",
        "tt3488056",
        "tt0168516",
        "tt4291600",
        "tt5114840",
        "tt0327643",
        "tt1336608",
        "tt0120913",
        "tt2146960",
        "tt10937434",
        "tt1335975",
        "tt0045109",
        "tt0097757",
        "tt5285050",
        "tt7549892",
        "tt1674771",
        "tt0466195",
        "tt1785333",
        "tt0120376",
        "tt0388505",
        "tt4353996",
        "tt3704050",
        "tt1043726",
        "tt0066831",
        "tt0080728",
        "tt0051636",
        "tt0046387",
        "tt1600524",
        "tt11045422",
        "tt0064940",
        "tt0349076",
        "tt1131743",
        "tt1726861",
        "tt0328538",
        "tt0085838",
        "tt1148165",
        "tt9126944",
        "tt0051198",
        "tt1896788",
        "tt0479952",
        "tt0081505",
        "tt0059037",
        "tt5433138",
        "tt1688649",
        "tt0082340",
        "tt0097942",
        "tt2873282",
        "tt1668212",
        "tt2184339",
        "tt0158671",
        "tt0370032",
        "tt0095215",
        "tt3755362",
        "tt6053948",
        "tt0057152",
        "tt3692652",
        "tt0345561",
        "tt5325452",
        "tt1438254",
        "tt1291570",
        "tt1680095",
        "tt0100691",
        "tt0429573",
        "tt7638344",
        "tt1623205",
        "tt1857670",
        "tt2318092",
        "tt0072979",
        "tt0088031",
        "tt1186370",
        "tt10885444",
        "tt5029608",
        "tt0120108",
        "tt0120802",
        "tt0095684",
        "tt0460342",
        "tt0106220",
        "tt0319237",
        "tt0920458",
        "tt0498120",
        "tt0057517",
        "tt0327919",
        "tt0072895",
        "tt4076058",
        "tt0851530",
        "tt6592296",
        "tt0097778",
        "tt0155722",
        "tt3483646",
        "tt0108160",
        "tt0381348",
        "tt0052876",
        "tt4680196",
        "tt10798072",
        "tt0058208",
        "tt1488591",
        "tt0100631",
        "tt3909476",
        "tt0063615",
        "tt5164446",
        "tt0077663",
        "tt0069753",
        "tt0192638",
        "tt2835548",
        "tt9106672",
        "tt0947798",
        "tt7205778",
        "tt11286314",
        "tt1866931",
        "tt0076210",
        "tt0296042",
        "tt0108551",
        "tt4789618",
        "tt1945062",
        "tt0096926",
        "tt0095304",
        "tt2552394",
        "tt1064744",
        "tt1907668",
        "tt0091830",
        "tt0482473",
        "tt1937264",
        "tt0114214",
        "tt1130969",
        "tt0234288",
        "tt0373786",
        "tt2557478",
        "tt3672742",
        "tt0257756",
        "tt2677722",
        "tt0376006",
        "tt0257076",
        "tt4625196",
        "tt0076342",
        "tt1666800",
        "tt0103772",
        "tt2978462",
        "tt0095444",
        "tt0424237",
        "tt0110545",
        "tt0314498",
        "tt0084423",
        "tt1023114",
        "tt0294251",
        "tt1131729",
        "tt0071880",
        "tt1991245",
        "tt0046912",
        "tt0097136",
        "tt0175142",
        "tt0476550",
        "tt0047259",
        "tt0144168",
        "tt0107473",
        "tt0053772",
        "tt1263670",
        "tt0092079",
        "tt8743064",
        "tt1179793",
        "tt3104572",
        "tt7937254",
        "tt0092720",
        "tt4819560",
        "tt0087377",
        "tt0476958",
        "tt0042531",
        "tt8752498",
        "tt1288403",
        "tt4535650",
        "tt0812352",
        "tt0413300",
        "tt0305455",
        "tt0492619",
        "tt1599975",
        "tt0385752",
        "tt0083254",
        "tt0229260",
        "tt0102071",
        "tt1202517",
        "tt2112131",
        "tt4480494",
        "tt0989622",
        "tt12093878",
        "tt0045981",
        "tt0090288",
        "tt1343362",
        "tt3243364",
        "tt0215960",
        "tt0419641",
        "tt1821549",
        "tt1629391",
        "tt0440464",
        "tt0480083",
        "tt9610262",
        "tt0255373",
        "tt0052225",
        "tt3691740",
        "tt0108162",
        "tt0059390",
        "tt0107822",
        "tt0084845",
        "tt0075612",
        "tt0402910",
        "tt0107166",
        "tt0458072",
        "tt0086250",
        "tt1077248",
        "tt1570728",
        "tt0110186",
        "tt0112750",
        "tt6523174",
        "tt6512784",
        "tt0047094",
        "tt0069442",
        "tt12789110",
        "tt10187680",
        "tt0042692",
        "tt0117737",
        "tt0066434",
        "tt0096316",
        "tt1502712",
        "tt10937670",
        "tt0353545",
        "tt0058953",
        "tt0091725",
        "tt0055614",
        "tt0063678",
        "tt0427152",
        "tt0386741",
        "tt0113557",
        "tt1841642",
        "tt0421082",
        "tt0129734",
        "tt0108147",
        "tt0071864",
        "tt2015474",
        "tt0417741",
        "tt1407061",
        "tt8489152",
        "tt0056217",
        "tt1981115",
        "tt1661275",
        "tt1188990",
        "tt2554274",
        "tt0303243",
        "tt1212974",
        "tt3683702",
        "tt0124595",
        "tt5083738",
        "tt0446046",
        "tt0100224",
        "tt0058213",
        "tt1430626",
        "tt0847880",
        "tt0368794",
        "tt1620981",
        "tt7131870",
        "tt0046303",
        "tt0111257",
        "tt4399952",
        "tt0120746",
        "tt0074806",
        "tt1291584",
        "tt0069946",
        "tt2245188",
        "tt0109890",
        "tt0109579",
        "tt0114682",
        "tt0055018",
        "tt0395119",
        "tt0164393",
        "tt1727496",
        "tt0060490",
        "tt6450804",
        "tt0067992",
        "tt1233227",
        "tt0356680",
        "tt0128133",
        "tt0058073",
        "tt0429743",
        "tt0081568",
        "tt6133130",
        "tt0387808",
        "tt0062728",
        "tt2911342",
        "tt0335121",
        "tt2321502",
        "tt2823054",
        "tt8043306",
        "tt0076059",
        "tt0091763",
        "tt1198101",
        "tt1498569",
        "tt0444112",
        "tt6684714",
        "tt3097490",
        "tt2577172",
        "tt0047878",
        "tt3257794",
        "tt0212712",
        "tt0046961",
        "tt8310924",
        "tt0427327",
        "tt0249361",
        "tt2889234",
        "tt1577052",
        "tt0314786",
        "tt0111255",
        "tt0420294",
        "tt1073666",
        "tt0043989",
        "tt0051638",
        "tt0833484",
        "tt0217811",
        "tt0063452",
        "tt0306432",
        "tt10515526",
        "tt0066579",
        "tt4180560",
        "tt0227194",
        "tt0046675",
        "tt0081283",
        "tt0273799",
        "tt7759362",
        "tt5164438",
        "tt0211181",
        "tt1824904",
        "tt0086141",
        "tt0858486",
        "tt0490166",
        "tt0379865",
        "tt5719748",
        "tt2752772",
        "tt1302067",
        "tt3323920",
        "tt0049881",
        "tt1753753",
        "tt0056957",
        "tt0092112",
        "tt0056218",
        "tt2132324",
        "tt11378154",
        "tt0468820",
        "tt4610748",
        "tt0101318",
        "tt0067983",
        "tt2065877",
        "tt1017456",
        "tt0070731",
        "tt0388562",
        "tt0290326",
        "tt1307926",
        "tt0047574",
        "tt0455782",
        "tt0151239",
        "tt0066824",
        "tt0079894",
        "tt0780571",
        "tt0201479",
        "tt0391198",
        "tt0070903",
        "tt0100260",
        "tt0095638",
        "tt0117666",
        "tt0099365",
        "tt6599742",
        "tt0056262",
        "tt4145108",
        "tt3104988",
        "tt0282275",
        "tt1223980",
        "tt0052080",
        "tt7384848",
        "tt0079668",
        "tt2072233",
        "tt4685750",
        "tt0043278",
        "tt1638277",
        "tt0101902",
        "tt0356634",
        "tt3567194",
        "tt0314412",
        "tt1699185",
        "tt1666185",
        "tt0495596",
        "tt2691498",
        "tt0119987",
        "tt0095936",
        "tt1828959",
        "tt0071950",
        "tt0446463",
        "tt0093407",
        "tt10147910",
        "tt0059410",
        "tt0337978",
        "tt0357182",
        "tt0414161",
        "tt0328828",
        "tt0058089",
        "tt5606664",
        "tt0166314",
        "tt0102057",
        "tt0106455",
        "tt0097095",
        "tt1135503",
        "tt0883398",
        "tt1922679",
        "tt1343727",
        "tt1666335",
        "tt0120665",
        "tt7014378",
        "tt0423474",
        "tt2251281",
        "tt0252501",
        "tt0102395",
        "tt0312528",
        "tt0282687",
        "tt0477051",
        "tt1355546",
        "tt3345952",
        "tt0422272",
        "tt5648036",
        "tt1698648",
        "tt9286908",
        "tt0057543",
        "tt0072747",
        "tt0120749",
        "tt0399295",
        "tt0046759",
        "tt0068246",
        "tt0063121",
        "tt0372909",
        "tt0423294",
        "tt0055977",
        "tt1447508",
        "tt0800080",
        "tt0072007",
        "tt0298296",
        "tt0052829",
        "tt0113071",
        "tt0363771",
        "tt0047501",
        "tt0412536",
        "tt3296908",
        "tt0119239",
        "tt0490215",
        "tt1526875",
        "tt0049212",
        "tt0080062",
        "tt11697484",
        "tt0091790",
        "tt0208003",
        "tt8442644",
        "tt3765088",
        "tt0051365",
        "tt3665498",
        "tt0167423",
        "tt2093977",
        "tt0054102",
        "tt1182345",
        "tt1299370",
        "tt3302706",
        "tt0052097",
        "tt0096936",
        "tt8743032",
        "tt0052809",
        "tt1121931",
        "tt0118525",
        "tt1153706",
        "tt0077215",
        "tt0172156",
        "tt6712014",
        "tt0217355",
        "tt0469055",
        "tt0765120",
        "tt0069436",
        "tt0069421",
        "tt0101783",
        "tt0060520",
        "tt13535454",
        "tt0071216",
        "tt0120738",
        "tt0327137",
        "tt4160708",
        "tt0114112",
        "tt0105483",
        "tt0400717",
        "tt0087796",
        "tt1748207",
        "tt0051819",
        "tt7076834",
        "tt1381512",
        "tt3170832",
        "tt0048233",
        "tt0088194",
        "tt0404802",
        "tt0313443",
        "tt0047041",
        "tt0052781",
        "tt1869296",
        "tt3491962",
        "tt0368447",
        "tt0778784",
        "tt10069166",
        "tt1854513",
        "tt0067805",
        "tt0066412",
        "tt0476735",
        "tt0235679",
        "tt0974554",
        "tt4430212",
        "tt0082495",
        "tt0049656",
        "tt0047904",
        "tt1570559",
        "tt0045061",
        "tt0387514",
        "tt0087520",
        "tt0421994",
        "tt1982177",
        "tt0918940",
        "tt1654523",
        "tt0456413",
        "tt0449228",
        "tt0150464",
        "tt1029360",
        "tt0100507",
        "tt0044453",
        "tt0056736",
        "tt0119008",
        "tt4771896",
        "tt0106922",
        "tt0076101",
        "tt0397313",
        "tt1583421",
        "tt0118887",
        "tt1242527",
        "tt0479968",
        "tt1667076",
        "tt0156849",
        "tt1121977",
        "tt0084630",
        "tt7313348",
        "tt6304046",
        "tt0097001",
        "tt0374583",
        "tt0177507",
        "tt2883512",
        "tt0298238",
        "tt1807950",
        "tt0061770",
        "tt0045814",
        "tt1418377",
        "tt0127759",
        "tt1235187",
        "tt9816988",
        "tt3136752",
        "tt0242572",
        "tt2992146",
        "tt0100152",
        "tt0790665",
        "tt0101628",
        "tt0041117",
        "tt0385002",
        "tt0499141",
        "tt0187227",
        "tt0083833",
        "tt0092997",
        "tt0065466",
        "tt0313737",
        "tt0051435",
        "tt2290553",
        "tt0068394",
        "tt0047136",
        "tt1239267",
        "tt0066999",
        "tt0467200",
        "tt2083231",
        "tt3398252",
        "tt7208564",
        "tt2333784",
        "tt0339579",
        "tt1043451",
        "tt6620238",
        "tt0063821",
        "tt0048401",
        "tt0454435",
        "tt1160629",
        "tt0107616",
        "tt3835080",
        "tt6467738",
        "tt8639326",
        "tt0120844",
        "tt5108168",
        "tt9786512",
        "tt0318076",
        "tt0861704",
        "tt0044981",
        "tt0050100",
        "tt1017451",
        "tt0283111",
        "tt8368406",
        "tt0360717",
        "tt2172985",
        "tt0243133",
        "tt6294226",
        "tt0120530",
        "tt1555064",
        "tt0322289",
        "tt0051816",
        "tt0064100",
        "tt0094336",
        "tt0429727",
        "tt0292886",
        "tt3095734",
        "tt3689590",
        "tt0055214",
        "tt0073812",
        "tt0081071",
        "tt0286788",
        "tt0218533",
        "tt0095119",
        "tt2145803",
        "tt0128378",
        "tt6556890",
        "tt0443455",
        "tt1091722",
        "tt0367110",
        "tt3970854",
        "tt0052607",
        "tt0192745",
        "tt0105032",
        "tt0073075",
        "tt0063811",
        "tt0880578",
        "tt0055031",
        "tt0049007",
        "tt0274934",
        "tt1849718",
        "tt0057889",
        "tt1823059",
        "tt0362227",
        "tt1020972",
        "tt7881524",
        "tt0104926",
        "tt0119626",
        "tt0044573",
        "tt3253650",
        "tt0811066",
        "tt0483719",
        "tt2454430",
        "tt9795368",
        "tt0390022",
        "tt2238470",
        "tt0053137",
        "tt0454970",
        "tt1599913",
        "tt1422800",
        "tt0308476",
        "tt0078346",
        "tt7545524",
        "tt1189008",
        "tt0074777",
        "tt0117802",
        "tt0210659",
        "tt0284674",
        "tt1037705",
        "tt4105584",
        "tt2718440",
        "tt1392197",
        "tt1480285",
        "tt10062556",
        "tt0102817",
        "tt0490084",
        "tt11651796",
        "tt0077315",
        "tt0169299",
        "tt0087332",
        "tt0064494",
        "tt0049875",
        "tt0099484",
        "tt0081614",
        "tt6299040",
        "tt0253194",
        "tt0057171",
        "tt1396221",
        "tt0047040",
        "tt1181791",
        "tt0132477",
        "tt0080140",
        "tt2101341",
        "tt0070673",
        "tt0064591",
        "tt0072737",
        "tt1035732",
        "tt0058374",
        "tt4558396",
        "tt0053559",
        "tt3519272",
        "tt0099819",
        "tt0067690",
        "tt0112462",
        "tt0085236",
        "tt0301357",
        "tt0112431",
        "tt0059477",
        "tt3569374",
        "tt1020558",
        "tt0099143",
        "tt0080645",
        "tt0970411",
        "tt0985694",
        "tt0138749",
        "tt0070068",
        "tt0110146",
        "tt0112715",
        "tt0089686",
        "tt0062759",
        "tt0377091",
        "tt0880504",
        "tt1618430",
        "tt0870195",
        "tt1550312",
        "tt8406744",
        "tt0085178",
        "tt1869416",
        "tt3416828",
        "tt0089175",
        "tt0066049",
        "tt9784456",
        "tt0083972",
        "tt0325675",
        "tt0292644",
        "tt0079428",
        "tt9052936",
        "tt0129923",
        "tt0132245",
        "tt0072233",
        "tt0106660",
        "tt2261287",
        "tt1391481",
        "tt0084805",
        "tt2378079",
        "tt1614456",
        "tt0101583",
        "tt0124185",
        "tt7523172",
        "tt0122050",
        "tt6418996",
        "tt0073155",
        "tt0910847",
        "tt0092272",
        "tt2364975",
        "tt0103278",
        "tt1059925",
        "tt1692084",
        "tt1205489",
        "tt0429078",
        "tt0059319",
        "tt0768116",
        "tt5989394",
        "tt0291320",
        "tt0050815",
        "tt5000250",
        "tt0411469",
        "tt2387806",
        "tt2161962",
        "tt1245526",
        "tt0113347",
        "tt0211934",
        "tt0848537",
        "tt0375912",
        "tt0076085",
        "tt0056341",
        "tt3567288",
        "tt2199711",
        "tt0056856",
        "tt0495032",
        "tt3125324",
        "tt2436386",
        "tt0056289",
        "tt6304162",
        "tt0061418",
        "tt1850397",
        "tt0102789",
        "tt0051899",
        "tt14032336",
        "tt0104905",
        "tt2118624",
        "tt2317225",
        "tt0948470",
        "tt8708802",
        "tt0115012",
        "tt0046333",
        "tt0088936",
        "tt0048342",
        "tt6823368",
        "tt0780516",
        "tt0070509",
        "tt0307873",
        "tt6313158",
        "tt1531663",
        "tt0119547",
        "tt1093908",
        "tt0048806",
        "tt0072848",
        "tt1213641",
        "tt1425257",
        "tt8354752",
        "tt0079449",
        "tt0103800",
        "tt0075999",
        "tt2659512",
        "tt0071212",
        "tt1808223",
        "tt0072960",
        "tt0118836",
        "tt0081186",
        "tt0066141",
        "tt1441952",
        "tt0911024",
        "tt0077402",
        "tt3506934",
        "tt6955298",
        "tt0354965",
        "tt0138704",
        "tt0045546",
        "tt0159509",
        "tt0316829",
        "tt0057813",
        "tt0364537",
        "tt11851430",
        "tt2395199",
        "tt1049413",
        "tt3758814",
        "tt1220634",
        "tt0090264",
        "tt5005684",
        "tt0075807",
        "tt0046076",
        "tt1469304",
        "tt0068595",
        "tt0380066",
        "tt0062870",
        "tt0094890",
        "tt0920459",
        "tt0071508",
        "tt2140479",
        "tt0042707",
        "tt0072752",
        "tt0082053",
        "tt0051196",
        "tt1235841",
        "tt0243876",
        "tt0091530",
        "tt0348155",
        "tt0980970",
        "tt0070948",
        "tt1673434",
        "tt0046239",
        "tt0770214",
        "tt0847825",
        "tt0466561",
        "tt1163752",
        "tt5461956",
        "tt1127180",
        "tt2147365",
        "tt0951335",
        "tt2776344",
        "tt1354553",
        "tt0395140",
        "tt1267297",
        "tt0109723",
        "tt0414852",
        "tt0099850",
        "tt0822849",
        "tt8337158",
        "tt3405714",
        "tt7125774",
        "tt0451631",
        "tt0071276",
        "tt0188055",
        "tt0058155",
        "tt0097439",
        "tt1339122",
        "tt3758172",
        "tt12982370",
        "tt0049103",
        "tt0050210",
        "tt0052911",
        "tt0058458",
        "tt0110912",
        "tt0078239",
        "tt4163644",
        "tt0085878",
        "tt0053619",
        "tt6628394",
        "tt0191397",
        "tt4446348",
        "tt0829482",
        "tt2446042",
        "tt0052847",
        "tt0073133",
        "tt0238546",
        "tt0080771",
        "tt0334482",
        "tt1778924",
        "tt9226154",
        "tt8946378",
        "tt2473510",
        "tt0057687",
        "tt0230597",
        "tt0099623",
        "tt0158622",
        "tt0419279",
        "tt0052837",
        "tt0047641",
        "tt0988108",
        "tt0338490",
        "tt1517451",
        "tt1411697",
        "tt0349467",
        "tt0113326",
        "tt0469623",
        "tt0104605",
        "tt0059012",
        "tt0291883",
        "tt8097306",
        "tt0159510",
        "tt0076715",
        "tt0160440",
        "tt4560436",
        "tt0073918",
        "tt0142342",
        "tt1977941",
        "tt0276617",
        "tt0042200",
        "tt5491920",
        "tt0061931",
        "tt1221139",
        "tt1073105",
        "tt0059742",
        "tt0180052",
        "tt1598873",
        "tt1656192",
        "tt0113820",
        "tt3215356",
        "tt11777040",
        "tt0485522",
        "tt1226236",
        "tt0167260",
        "tt9139586",
        "tt0107290",
        "tt2172584",
        "tt0091328",
        "tt0089997",
        "tt10360862",
        "tt7888964",
        "tt1959438",
        "tt0058725",
        "tt0076632",
        "tt5593384",
        "tt0430702",
        "tt0480572",
        "tt0083619",
        "tt2674426",
        "tt0804452",
        "tt5541426",
        "tt2231251",
        "tt5462602",
        "tt0092548",
        "tt0063715",
        "tt1772262",
        "tt6663582",
        "tt5870084",
        "tt0119509",
        "tt4385888",
        "tt0054740",
        "tt5814060",
        "tt0055841",
        "tt2241351",
        "tt0082404",
        "tt2238050",
        "tt0045877",
        "tt0053765",
        "tt1255955",
        "tt10741542",
        "tt0093278",
        "tt0823451",
        "tt0138414",
        "tt1951166",
        "tt0112896",
        "tt0427954",
        "tt3003800",
        "tt0944835",
        "tt8222342",
        "tt0113819",
        "tt0355295",
        "tt0120604",
        "tt0368975",
        "tt13453006",
        "tt4559006",
        "tt0293662",
        "tt1844203",
        "tt0300620",
        "tt3152624",
        "tt0044672",
        "tt0315152",
        "tt0267913",
        "tt0792965",
        "tt1872194",
        "tt0049849",
        "tt0073168",
        "tt5729818",
        "tt0075765",
        "tt0475417",
        "tt0085672",
        "tt1426362",
        "tt0067846",
        "tt0085208",
        "tt0058385",
        "tt0163988",
        "tt0124102",
        "tt9893250",
        "tt5748448",
        "tt0067309",
        "tt0125022",
        "tt3606752",
        "tt3721964",
        "tt4203284",
        "tt8335482",
        "tt0111271",
        "tt0335119",
        "tt0072226",
        "tt0071687",
        "tt2279373",
        "tt0383222",
        "tt0119285",
        "tt0816436",
        "tt0111807",
        "tt0074287",
        "tt0825236",
        "tt0439815",
        "tt0472113",
        "tt0055093",
        "tt9586294",
        "tt1686069",
        "tt7853636",
        "tt0105599",
        "tt0096073",
        "tt0074285",
        "tt0073707",
        "tt0067963",
        "tt1990217",
        "tt0415850",
        "tt0053454",
        "tt0869152",
        "tt0117628",
        "tt7293920",
        "tt0089901",
        "tt7394816",
        "tt5847286",
        "tt7518786",
        "tt1093815",
        "tt0117631",
        "tt0066730",
        "tt0253200",
        "tt0073906",
        "tt2784512",
        "tt0058091",
        "tt0053399",
        "tt0907619",
        "tt2309961",
        "tt0440803",
        "tt0120831",
        "tt0425112",
        "tt0349703",
        "tt0381707",
        "tt0107247",
        "tt0093260",
        "tt0379976",
        "tt0337711",
        "tt6397762",
        "tt0102558",
        "tt1148204",
        "tt0060164",
        "tt8398768",
        "tt0045826",
        "tt0395584",
        "tt0060355",
        "tt1540767",
        "tt0457400",
        "tt0100196",
        "tt0070121",
        "tt0067334",
        "tt0401085",
        "tt3089778",
        "tt0884224",
        "tt0098502",
        "tt0067402",
        "tt0261545",
        "tt0067084",
        "tt1065106",
        "tt1932718",
        "tt0242423",
        "tt0057611",
        "tt0084809",
        "tt1174730",
        "tt0072826",
        "tt2106537",
        "tt1806954",
        "tt0120763",
        "tt5097410",
        "tt0099726",
        "tt0088814",
        "tt0391728",
        "tt0126604",
        "tt1211956",
        "tt1182908",
        "tt0245803",
        "tt0066841",
        "tt0269461",
        "tt0050805",
        "tt2180587",
        "tt5884234",
        "tt2186812",
        "tt2381941",
        "tt2081367",
        "tt8510350",
        "tt2652092",
        "tt0465142",
        "tt0112818",
        "tt4972062",
        "tt5133308",
        "tt3721954",
        "tt0354538",
        "tt0097742",
        "tt0126886",
        "tt0090830",
        "tt0110399",
        "tt0083552",
        "tt0070698",
        "tt0042980",
        "tt0086619",
        "tt0059358",
        "tt8332666",
        "tt5665452",
        "tt0119527",
        "tt8366502",
        "tt2637294",
        "tt0249188",
        "tt0072354",
        "tt1778304",
        "tt0096152",
        "tt0265459",
        "tt0099740",
        "tt0206634",
        "tt0058249",
        "tt0456899",
        "tt1896753",
        "tt0300140",
        "tt10329842",
        "tt4547514",
        "tt0300015",
        "tt0080097",
        "tt0120694",
        "tt0787524",
        "tt8326824",
        "tt0080745",
        "tt0065079",
        "tt0091369",
        "tt0494277",
        "tt0053291",
        "tt0095631",
        "tt0099699",
        "tt0086373",
        "tt0346723",
        "tt0119174",
        "tt11826450",
        "tt0096125",
        "tt3524290",
        "tt1627924",
        "tt0099277",
        "tt0093258",
        "tt0269483",
        "tt8660788",
        "tt2372251",
        "tt0405336",
        "tt0485863",
        "tt0094889",
        "tt1918965",
        "tt4720596",
        "tt10098288",
        "tt0077272",
        "tt0110667",
        "tt0117318",
        "tt0109642",
        "tt6823268",
        "tt0383010",
        "tt0113501",
        "tt0790628",
        "tt0290839",
        "tt0064888",
        "tt0830558",
        "tt0315824",
        "tt4375438",
        "tt1307873",
        "tt0072777",
        "tt2762334",
        "tt7533756",
        "tt1403865",
        "tt0285958",
        "tt1130884",
        "tt2872732",
        "tt0079138",
        "tt0100486",
        "tt0134928",
        "tt0081398",
        "tt0329355",
        "tt0239670",
        "tt5862902",
        "tt0060983",
        "tt3040964",
        "tt0049452",
        "tt0054033",
        "tt0059661",
        "tt9733094",
        "tt0048983",
        "tt13445076",
        "tt3756788",
        "tt0088710",
        "tt4400028",
        "tt0068473",
        "tt0056371",
        "tt1810602",
        "tt0092099",
        "tt1321870",
        "tt0068675",
        "tt3949660",
        "tt0064373",
        "tt1280501",
        "tt11718526",
        "tt5862166",
        "tt0825232",
        "tt8983220",
        "tt3813310",
        "tt0095120",
        "tt0067524",
        "tt0072705",
        "tt0076340",
        "tt0094888",
        "tt1101665",
        "tt0889588",
        "tt0995031",
        "tt10283902",
        "tt2374902",
        "tt0119926",
        "tt0046085",
        "tt1815753",
        "tt0265018",
        "tt0374102",
        "tt0056917",
        "tt3763866",
        "tt10888594",
        "tt0110557",
        "tt0260866",
        "tt0044533",
        "tt0110631",
        "tt0053125",
        "tt0110308",
        "tt0048605",
        "tt2229842",
        "tt1726888",
        "tt0491109",
        "tt1155696",
        "tt0462200",
        "tt2573438",
        "tt0092974",
        "tt0111094",
        "tt2440362",
        "tt7713068",
        "tt1535491",
        "tt10309552",
        "tt0349889",
        "tt10235600",
        "tt0045205",
        "tt0075902",
        "tt1999935",
        "tt1515091",
        "tt0098621",
        "tt0389360",
        "tt0497972",
        "tt2125685",
        "tt0057012",
        "tt0332318",
        "tt10256570",
        "tt0046022",
        "tt3552892",
        "tt0173369",
        "tt1022606",
        "tt4028134",
        "tt0105322",
        "tt6495094",
        "tt6649794",
        "tt0067989",
        "tt1045655",
        "tt0057357",
        "tt1074638",
        "tt0486551",
        "tt9172422",
        "tt5715874",
        "tt0042935",
        "tt0045267",
        "tt0064397",
        "tt0052374",
        "tt3623726",
        "tt0073012",
        "tt7942936",
        "tt0098068",
        "tt0108071",
        "tt8184766",
        "tt0067729",
        "tt5141042",
        "tt2929690",
        "tt0058709",
        "tt1883121",
        "tt1092029",
        "tt0446442",
        "tt0092149",
        "tt0955308",
        "tt0133412",
        "tt1937149",
        "tt0071089",
        "tt1229340",
        "tt4876134",
        "tt0088044",
        "tt0101761",
        "tt0910905",
        "tt6858020",
        "tt8902978",
        "tt3198468",
        "tt0414195",
        "tt5446610",
        "tt4649466",
        "tt2112124",
        "tt0055630",
        "tt0091419",
        "tt0107330",
        "tt0901476",
        "tt0104119",
        "tt0476805",
        "tt0190865",
        "tt2463512",
        "tt1343089",
        "tt6069162",
        "tt2515214",
        "tt0201840",
        "tt0499375",
        "tt4785440",
        "tt0113674",
        "tt1664806",
        "tt0165361",
        "tt4061010",
        "tt0096119",
        "tt0867609",
        "tt4642044",
        "tt0069159",
        "tt0060484",
        "tt3283718",
        "tt4110568",
        "tt0325005",
        "tt0086372",
        "tt1406160",
        "tt0327056",
        "tt1334260",
        "tt12361974",
        "tt0081677",
        "tt0054416",
        "tt1454029",
        "tt0087635",
        "tt0179813",
        "tt0102492",
        "tt0330602",
        "tt9100054",
        "tt1467304",
        "tt0477095",
        "tt3019694",
        "tt1230126",
        "tt0864835",
        "tt0363409",
        "tt2053425",
        "tt8484586",
        "tt0335438",
        "tt1216491",
        "tt1456635",
        "tt0080172",
        "tt0065134",
        "tt0384806",
        "tt3822396",
        "tt0119307",
        "tt5009286",
        "tt8006374",
        "tt3215824",
        "tt0043652",
        "tt1405810",
        "tt7690670",
        "tt4977530",
        "tt0099578",
        "tt1285241",
        "tt1753899",
        "tt0042279",
        "tt0186045",
        "tt0100168",
        "tt0323571",
        "tt0412637",
        "tt3184934",
        "tt0220580",
        "tt0108606",
        "tt2039338",
        "tt2113792",
        "tt0324951",
        "tt0043435",
        "tt0466399",
        "tt2554270",
        "tt0287471",
        "tt0439707",
        "tt5706370",
        "tt4846340",
        "tt0456481",
        "tt0186183",
        "tt0046375",
        "tt0129167",
        "tt0420087",
        "tt1185420",
        "tt0265208",
        "tt0107843",
        "tt0050629",
        "tt5629340",
        "tt0043879",
        "tt1382725",
        "tt0044825",
        "tt0073629",
        "tt9185316",
        "tt0100967",
        "tt1345836",
        "tt0187044",
        "tt3183660",
        "tt3276632",
        "tt0184526",
        "tt0790736",
        "tt0070016",
        "tt0465602",
        "tt0252028",
        "tt0067921",
        "tt0070913",
        "tt1289401",
        "tt0057071",
        "tt0245530",
        "tt1634003",
        "tt0433387",
        "tt7315484",
        "tt1337051",
        "tt0102984",
        "tt3544112",
        "tt3791302",
        "tt0073019",
        "tt0104231",
        "tt1679335",
        "tt3036740",
        "tt0134067",
        "tt2929890",
        "tt2235779",
        "tt0053779",
        "tt3799232",
        "tt0083276",
        "tt0114388",
        "tt0330536",
        "tt0045876",
        "tt0094012",
        "tt0325191",
        "tt0134618",
        "tt8413338",
        "tt0105900",
        "tt1636780",
        "tt0097647",
        "tt1562859",
        "tt0042206",
        "tt0053182",
        "tt0110678",
        "tt2246887",
        "tt2076850",
        "tt4477536",
        "tt0060897",
        "tt0056903",
        "tt1270262",
        "tt0089981",
        "tt0042315",
        "tt4939066",
        "tt1813327",
        "tt0371724",
        "tt0077381",
        "tt0112389",
        "tt3007132",
        "tt1792543",
        "tt5016442",
        "tt0990407",
        "tt5702446",
        "tt0085271",
        "tt0169880",
        "tt8107464",
        "tt3311176",
        "tt0051432",
        "tt0076767",
        "tt0115986",
        "tt5224356",
        "tt2381249",
        "tt0198021",
        "tt5463162",
        "tt0114266",
        "tt0086650",
        "tt0255111",
        "tt3203620",
        "tt0066495",
        "tt0090350",
        "tt0374248",
        "tt2675978",
        "tt0059711",
        "tt0361620",
        "tt10916102",
        "tt0110006",
        "tt1351685",
        "tt6033150",
        "tt5716464",
        "tt10698174",
        "tt0107653",
        "tt1388371",
        "tt7575778",
        "tt1258134",
        "tt0114437",
        "tt0056195",
        "tt2184331",
        "tt1568337",
        "tt2388771",
        "tt0189092",
        "tt8435892",
        "tt0465580",
        "tt0059797",
        "tt4292432",
        "tt15565714",
        "tt5834262",
        "tt0120667",
        "tt0055895",
        "tt9078374",
        "tt0060827",
        "tt0475179",
        "tt0180802",
        "tt0484273",
        "tt0368222",
        "tt0151804",
        "tt1886493",
        "tt1094627",
        "tt0398375",
        "tt6217804",
        "tt0790712",
        "tt6128292",
        "tt0086890",
        "tt0120255",
        "tt0914863",
        "tt0144117",
        "tt2709726",
        "tt0088213",
        "tt0108309",
        "tt2649554",
        "tt0395173",
        "tt3765078",
        "tt3054798",
        "tt4652570",
        "tt6966692",
        "tt0089370",
        "tt1876277",
        "tt0367232",
        "tt0345853",
        "tt0115484",
        "tt3024964",
        "tt0075016",
        "tt0119169",
        "tt3212608",
        "tt2709764",
        "tt0102250",
        "tt0395543",
        "tt1511433",
        "tt0082183",
        "tt0099994",
        "tt0083947",
        "tt1862079",
        "tt6290584",
        "tt0064363",
        "tt7356432",
        "tt1209377",
        "tt0216216",
        "tt2168854",
        "tt0060050",
        "tt0811138",
        "tt1039960",
        "tt0120483",
        "tt0117107",
        "tt0367878",
        "tt0059793",
        "tt8108198",
        "tt0993842",
        "tt6348410",
        "tt0259446",
        "tt1872102",
        "tt11012066",
        "tt1192628",
        "tt0275230",
        "tt0079576",
        "tt0044170",
        "tt0810836",
        "tt2276095",
        "tt0106292",
        "tt0067429",
        "tt0059927",
        "tt0058544",
        "tt0063291",
        "tt0082089",
        "tt8776686",
        "tt0337909",
        "tt3908142",
        "tt2042583",
        "tt0449994",
        "tt4961380",
        "tt0282209",
        "tt0043255",
        "tt0112495",
        "tt0363276",
        "tt0085701",
        "tt5308322",
        "tt15412176",
        "tt0264323",
        "tt0061916",
        "tt1393746",
        "tt1839688",
        "tt0094612",
        "tt0468704",
        "tt1084950",
        "tt1833673",
        "tt0048484",
        "tt0091129",
        "tt0087742",
        "tt0053462",
        "tt0099077",
        "tt0066070",
        "tt0104691",
        "tt9737688",
        "tt0099472",
        "tt0057244",
        "tt0363988",
        "tt0071458",
        "tt2239832",
        "tt0415345",
        "tt4970552",
        "tt0084874",
        "tt0448124",
        "tt0060893",
        "tt0414931",
        "tt0069098",
        "tt0058954",
        "tt1597522",
        "tt1404386",
        "tt0059263",
        "tt0420509",
        "tt0050613",
        "tt0056193",
        "tt0102951",
        "tt0042242",
        "tt0058529",
        "tt2173024",
        "tt0402057",
        "tt0068718",
        "tt0317887",
        "tt0242888",
        "tt0395947",
        "tt0369610",
        "tt0172519",
        "tt0893402",
        "tt0065486",
        "tt0048801",
        "tt0224345",
        "tt6924650",
        "tt0116996",
        "tt0064652",
        "tt0049652",
        "tt0189916",
        "tt6908274",
        "tt0093516",
        "tt5599818",
        "tt0093177",
        "tt0368580",
        "tt2370792",
        "tt1692504",
        "tt0129136",
        "tt0085994",
        "tt1815717",
        "tt0303714",
        "tt6966044",
        "tt6349302",
        "tt0206852",
        "tt0045230",
        "tt0114563",
        "tt1194263",
        "tt9272568",
        "tt0981227",
        "tt0067237",
        "tt1189004",
        "tt0091225",
        "tt0337103",
        "tt0057503",
        "tt0118863",
        "tt0091630",
        "tt0061584",
        "tt9204164",
        "tt5628418",
        "tt3839880",
        "tt0098252",
        "tt5775536",
        "tt0045848",
        "tt0239020",
        "tt0060880",
        "tt0097240",
        "tt1800302",
        "tt0459127",
        "tt0072034",
        "tt0061557",
        "tt0082314",
        "tt8374266",
        "tt3450958",
        "tt1188996",
        "tt0051739",
        "tt0091559",
        "tt0267804",
        "tt0138510",
        "tt0758766",
        "tt3230920",
        "tt1137999",
        "tt0119594",
        "tt2112210",
        "tt6182908",
        "tt0791303",
        "tt2267968",
        "tt0304415",
        "tt3524346",
        "tt0473707",
        "tt0098251",
        "tt1568921",
        "tt1132620",
        "tt1324059",
        "tt1622547",
        "tt1486192",
        "tt3614922",
        "tt1241721",
        "tt0085542",
        "tt0422460",
        "tt0088333",
        "tt1951218",
        "tt0052357",
        "tt1616195",
        "tt0111308",
        "tt1072754",
        "tt1753887",
        "tt0120176",
        "tt6479178",
        "tt4877122",
        "tt4683366",
        "tt0162346",
        "tt0186589",
        "tt5544700",
        "tt1029238",
        "tt0060305",
        "tt0423116",
        "tt0110367",
        "tt1226273",
        "tt1790869",
        "tt0413267",
        "tt0234217",
        "tt1034389",
        "tt2057931",
        "tt1853728",
        "tt0066808",
        "tt1252614",
        "tt3442006",
        "tt0103125",
        "tt11229134",
        "tt6978954",
        "tt0842929",
        "tt4054654",
        "tt0054346",
        "tt0043959",
        "tt0328671",
        "tt5460276",
        "tt0069113",
        "tt4276820",
        "tt0233142",
        "tt0116783",
        "tt0044860",
        "tt0093936",
        "tt0169858",
        "tt0362511",
        "tt0084018",
        "tt1205535",
        "tt1245774",
        "tt0064793",
        "tt1645131",
        "tt0064860",
        "tt1204975",
        "tt0099810",
        "tt0103253",
        "tt2109248",
        "tt0312549",
        "tt6352548",
        "tt0209933",
        "tt3152592",
        "tt1667838",
        "tt0128853",
        "tt1425922",
        "tt1185836",
        "tt0497477",
        "tt0458349",
        "tt0307901",
        "tt11196036",
        "tt0048535",
        "tt0200530",
        "tt0080461",
        "tt0220507",
        "tt4799066",
        "tt4058346",
        "tt0105691",
        "tt4940416",
        "tt3418604",
        "tt0117571",
        "tt0343221",
        "tt0069883",
        "tt2441982",
        "tt3719896",
        "tt1355623",
        "tt7098658",
        "tt0277296",
        "tt7308086",
        "tt1739176",
        "tt12882620",
        "tt0326805",
        "tt2488496",
        "tt0301524",
        "tt1081964",
        "tt0419843",
        "tt1078588",
        "tt0167190",
        "tt0123102",
        "tt0365675",
        "tt0119080",
        "tt0108339",
        "tt0470765",
        "tt1646973",
        "tt6977338",
        "tt0093415",
        "tt0107497",
        "tt0444874",
        "tt0253779",
        "tt2226666",
        "tt2246837",
        "tt11076480",
        "tt0398373",
        "tt0084917",
        "tt0050439",
        "tt1592873",
        "tt2390341",
        "tt4383288",
        "tt0485798",
        "tt0066924",
        "tt3042408",
        "tt1159922",
        "tt0070672",
        "tt1078600",
        "tt0426883",
        "tt0356910",
        "tt0107282",
        "tt1853614",
        "tt2584018",
        "tt10037014",
        "tt0048724",
        "tt0453671",
        "tt0082242",
        "tt1815862",
        "tt1093357",
        "tt12335692",
        "tt0419294",
        "tt0113188",
        "tt0065669",
        "tt1706593",
        "tt1728239",
        "tt0074512",
        "tt0049006",
        "tt1708135",
        "tt0070827",
        "tt0053428",
        "tt0060668",
        "tt7526836",
        "tt0834001",
        "tt2850386",
        "tt1763303",
        "tt0332831",
        "tt0051082",
        "tt0111093",
        "tt0320661",
        "tt1848771",
        "tt1905041",
        "tt2113636",
        "tt0489099",
        "tt0275214",
        "tt0345074",
        "tt0810827",
        "tt0362165",
        "tt4682266",
        "tt0091282",
        "tt1686039",
        "tt0220623",
        "tt0266747",
        "tt7424290",
        "tt0855729",
        "tt0105699",
        "tt1305806",
        "tt0113442",
        "tt0100449",
        "tt0047469",
        "tt0047577",
        "tt1740826",
        "tt0084684",
        "tt0353671",
        "tt0112365",
        "tt1712187",
        "tt2371486",
        "tt0079672",
        "tt0117110",
        "tt1315350",
        "tt5451054",
        "tt0046816",
        "tt4702826",
        "tt0254481",
        "tt0865556",
        "tt0369735",
        "tt1540005",
        "tt0105242",
        "tt0120257",
        "tt0044871",
        "tt1663636",
        "tt0084732",
        "tt0052626",
        "tt2283362",
        "tt0092699",
        "tt0057997",
        "tt0057163",
        "tt0090073",
        "tt3811906",
        "tt1941600",
        "tt6857376",
        "tt0432034",
        "tt1225822",
        "tt0437230",
        "tt0141369",
        "tt0106333",
        "tt0878804",
        "tt1385912",
        "tt0089155",
        "tt0086006",
        "tt0483195",
        "tt0120456",
        "tt0857191",
        "tt0092860",
        "tt0043655",
        "tt0051720",
        "tt6096500",
        "tt0120389",
        "tt0168501",
        "tt0072976",
        "tt8178992",
        "tt2343621",
        "tt0062819",
        "tt0060862",
        "tt14901058",
        "tt1659619",
        "tt5813916",
        "tt1285309",
        "tt4381236",
        "tt0859760",
        "tt0936501",
        "tt2334649",
        "tt1702439",
        "tt0399327",
        "tt5859882",
        "tt3564472",
        "tt1273235",
        "tt10915060",
        "tt0249516",
        "tt0204932",
        "tt3126460",
        "tt0124198",
        "tt0469641",
        "tt1261047",
        "tt1992138",
        "tt0201368",
        "tt0434762",
        "tt0456396",
        "tt14700948",
        "tt12861508",
        "tt0113409",
        "tt0292066",
        "tt0166350",
        "tt0861739",
        "tt0112571",
        "tt0080856",
        "tt8134742",
        "tt7074886",
        "tt0120693",
        "tt0196229",
        "tt0118845",
        "tt0071853",
        "tt0090575",
        "tt0082405",
        "tt0082966",
        "tt9531772",
        "tt2106476",
        "tt0181836",
        "tt3322940",
        "tt0303021",
        "tt0052724",
        "tt0075066",
        "tt0046126",
        "tt4242158",
        "tt3922810",
        "tt0068744",
        "tt0464828",
        "tt5439796",
        "tt4520988",
        "tt0101420",
        "tt0055627",
        "tt0462465",
        "tt0053085",
        "tt4481514",
        "tt0071338",
        "tt2321405",
        "tt3824950",
        "tt0299977",
        "tt1746183",
        "tt0102598",
        "tt1878870",
        "tt0291376",
        "tt0058333",
        "tt0089908",
        "tt5474042",
        "tt0105793",
        "tt0765446",
        "tt0076853",
        "tt1966359",
        "tt0054668",
        "tt0043824",
        "tt0051622",
        "tt10280276",
        "tt0048728",
        "tt1614408",
        "tt13671922",
        "tt0300556",
        "tt0055152",
        "tt7365604",
        "tt9143636",
        "tt5034474",
        "tt0405159",
        "tt0808331",
        "tt0901485",
        "tt3416742",
        "tt2218003",
        "tt0189592",
        "tt0902337",
        "tt0113481",
        "tt1581835",
        "tt1588895",
        "tt0046672",
        "tt0105810",
        "tt0419887",
        "tt0099800",
        "tt0295004",
        "tt3726012",
        "tt0105682",
        "tt2531344",
        "tt0208990",
        "tt5002394",
        "tt0067302",
        "tt0297181",
        "tt3833682",
        "tt0069095",
        "tt14799552",
        "tt0056687",
        "tt1081929",
        "tt0220644",
        "tt1092005",
        "tt0120657",
        "tt0145734",
        "tt0137201",
        "tt2544120",
        "tt8892900",
        "tt0422320",
        "tt0382383",
        "tt0100280",
        "tt4817256",
        "tt1709652",
        "tt0364751",
        "tt0080319",
        "tt0299458",
        "tt0168749",
        "tt2535470",
        "tt0475394",
        "tt0175294",
        "tt4385944",
        "tt0063090",
        "tt0457319",
        "tt6079772",
        "tt0482495",
        "tt1172233",
        "tt0376479",
        "tt0090685",
        "tt0920462",
        "tt0104348",
        "tt11655202",
        "tt0314166",
        "tt3195644",
        "tt0050155",
        "tt7242142",
        "tt0431975",
        "tt0460745",
        "tt1384925",
        "tt5723272",
        "tt6921496",
        "tt0231971",
        "tt1451409",
        "tt1663660",
        "tt2106514",
        "tt0120363",
        "tt1286165",
        "tt5639898",
        "tt4532038",
        "tt0058006",
        "tt0141109",
        "tt1091992",
        "tt2205697",
        "tt0418115",
        "tt9161168",
        "tt1084972",
        "tt0051631",
        "tt0054279",
        "tt0086397",
        "tt0056700",
        "tt0055200",
        "tt3422462",
        "tt0855860",
        "tt9664732",
        "tt0045917",
        "tt0052929",
        "tt3822388",
        "tt2650642",
        "tt12618926",
        "tt0437238",
        "tt0117665",
        "tt0929806",
        "tt0317234",
        "tt0043041",
        "tt0107977",
        "tt1311067",
        "tt1680114",
        "tt3828858",
        "tt2446980",
        "tt1243974",
        "tt0473075",
        "tt0117002",
        "tt0093409",
        "tt0471041",
        "tt3845822",
        "tt0120917",
        "tt0452681",
        "tt0413015",
        "tt5247022",
        "tt1067583",
        "tt1783423",
        "tt3100046",
        "tt1961175",
        "tt0098532",
        "tt0104181",
        "tt0099731",
        "tt0110076",
        "tt0043079",
        "tt0470000",
        "tt1392190",
        "tt2852458",
        "tt0060637",
        "tt0134119",
        "tt10288566",
        "tt9784048",
        "tt0238936",
        "tt1668200",
        "tt1270761",
        "tt0046478",
        "tt3626476",
        "tt4218572",
        "tt0097457",
        "tt2088832",
        "tt5270948",
        "tt1334104",
        "tt0118884",
        "tt3823116",
        "tt0050233",
        "tt0319061",
        "tt0472062",
        "tt0079073",
        "tt2582782",
        "tt5372466",
        "tt0042179",
        "tt0081375",
        "tt0416212",
        "tt10978398",
        "tt0085346",
        "tt5073642",
        "tt2231208",
        "tt0071532",
        "tt1787767",
        "tt1373120",
        "tt0339300",
        "tt0053017",
        "tt9519642",
        "tt0098350",
        "tt0302886",
        "tt0057859",
        "tt0087277",
        "tt0059127",
        "tt4950110",
        "tt0058780",
        "tt3341072",
        "tt14035242",
        "tt1433562",
        "tt0068833",
        "tt0045041",
        "tt0473064",
        "tt2396589",
        "tt0184543",
        "tt0276751",
        "tt4355838",
        "tt0061401",
        "tt0086355",
        "tt0181530",
        "tt0113552",
        "tt0083310",
        "tt0110638",
        "tt0435705",
        "tt1742334",
        "tt4442758",
        "tt5933560",
        "tt0095159",
        "tt0050974",
        "tt0046250",
        "tt0093894",
        "tt4975920",
        "tt1017460",
        "tt7946836",
        "tt0119844",
        "tt14063668",
        "tt0388482",
        "tt0108045",
        "tt0286716",
        "tt0095379",
        "tt2251481",
        "tt0348593",
        "tt0069966",
        "tt0045465",
        "tt0120601",
        "tt1313092",
        "tt0422236",
        "tt1292703",
        "tt0375735",
        "tt0190374",
        "tt0082796",
        "tt1536437",
        "tt8908002",
        "tt0101414",
        "tt2372678",
        "tt0448206",
        "tt0058164",
        "tt0120603",
        "tt0072251",
        "tt5770620",
        "tt1783244",
        "tt3294200",
        "tt1334470",
        "tt4701182",
        "tt0290937",
        "tt0111590",
        "tt0059032",
        "tt0058672",
        "tt0112401",
        "tt0309912",
        "tt4991384",
        "tt4949112",
        "tt6060964",
        "tt0268978",
        "tt2905082",
        "tt0070468",
        "tt0782867",
        "tt0298408",
        "tt0050658",
        "tt0805185",
        "tt0119062",
        "tt0082474",
        "tt0416073",
        "tt0056346",
        "tt0047966",
        "tt3774866",
        "tt0085478",
        "tt5662932",
        "tt8587122",
        "tt1345777",
        "tt4995790",
        "tt2923088",
        "tt6556670",
        "tt0056709",
        "tt0061073",
        "tt0091601",
        "tt0101701",
        "tt7600706",
        "tt3886444",
        "tt0056196",
        "tt0116743",
        "tt2065924",
        "tt3202890",
        "tt2616114",
        "tt0382385",
        "tt2401807",
        "tt2385104",
        "tt1136684",
        "tt3678938",
        "tt0316732",
        "tt0110148",
        "tt0043727",
        "tt0094919",
        "tt0077248",
        "tt0408976",
        "tt0091778",
        "tt0042727",
        "tt1182921",
        "tt0061780",
        "tt15097216",
        "tt0299108",
        "tt5305352",
        "tt0125718",
        "tt2639254",
        "tt1385824",
        "tt0472399",
        "tt0064253",
        "tt0347304",
        "tt3026488",
        "tt1082886",
        "tt13066182",
        "tt0048356",
        "tt0060196",
        "tt1707386",
        "tt1919090",
        "tt1815799",
        "tt0443844",
        "tt1603257",
        "tt0461703",
        "tt0078350",
        "tt0120032",
        "tt1324999",
        "tt0245157",
        "tt0059575",
        "tt0318974",
        "tt1210106",
        "tt0271027",
        "tt1524930",
        "tt0068168",
        "tt0116672",
        "tt0082352",
        "tt10922066",
        "tt0098439",
        "tt0239948",
        "tt0150176",
        "tt1204913",
        "tt6864046",
        "tt0246772",
        "tt0072951",
        "tt4786282",
        "tt1451797",
        "tt0057693",
        "tt0053349",
        "tt0430582",
        "tt3278330",
        "tt3652616",
        "tt0468492",
        "tt0367098",
        "tt0072764",
        "tt0124179",
        "tt4699534",
        "tt6334354",
        "tt0862846",
        "tt3717804",
        "tt0055082",
        "tt0907848",
        "tt3174376",
        "tt0047411",
        "tt0064368",
        "tt0050882",
        "tt0307913",
        "tt0310778",
        "tt1213856",
        "tt0382561",
        "tt4392454",
        "tt2107861",
        "tt0330802",
        "tt1183252",
        "tt1259528",
        "tt1691916",
        "tt0398033",
        "tt1486834",
        "tt0065570",
        "tt0485976",
        "tt0077132",
        "tt0404777",
        "tt0997178",
        "tt0310254",
        "tt0064679",
        "tt0119426",
        "tt0066989",
        "tt0061385",
        "tt0065243",
        "tt1294688",
        "tt0067003",
        "tt1981677",
        "tt1020072",
        "tt0089017",
        "tt8260226",
        "tt1403177",
        "tt0059462",
        "tt0099763",
        "tt0107949",
        "tt0068611",
        "tt0181689",
        "tt9135800",
        "tt2072933",
        "tt1781769",
        "tt0090305",
        "tt6925902",
        "tt0088359",
        "tt10199590",
        "tt0448011",
        "tt0057380",
        "tt0125301",
        "tt1946280",
        "tt1527788",
        "tt0112870",
        "tt0074235",
        "tt0102835",
        "tt0104437",
        "tt0412922",
        "tt0105572",
        "tt0082893",
        "tt1625856",
        "tt0243609",
        "tt5537614",
        "tt0331953",
        "tt0085599",
        "tt2380307",
        "tt9252508",
        "tt0466816",
        "tt1017464",
        "tt0097236",
        "tt1956620",
        "tt0196857",
        "tt0944233",
        "tt2582802",
        "tt0044125",
        "tt3638396",
        "tt0106664",
        "tt0829424",
        "tt1445208",
        "tt0965649",
        "tt0065481",
        "tt5758778",
        "tt8581366",
        "tt0067217",
        "tt0319531",
        "tt0119861",
        "tt0106535",
        "tt0382077",
        "tt0377992",
        "tt0045943",
        "tt0096180",
        "tt1073223",
        "tt1301698",
        "tt0944834",
        "tt1712261",
        "tt0330229",
        "tt0113253",
        "tt2197128",
        "tt1274586",
        "tt0058576",
        "tt0052378",
        "tt0050467",
        "tt1486185",
        "tt0045251",
        "tt0073453",
        "tt0050933",
        "tt2304426",
        "tt0951216",
        "tt0095984",
        "tt0062479",
        "tt0054098",
        "tt7921248",
        "tt0379725",
        "tt0084796",
        "tt1631867",
        "tt2300975",
        "tt0857355",
        "tt0150377",
        "tt0118972",
        "tt0108574",
        "tt1068956",
        "tt4153828",
        "tt0077188",
        "tt2249179",
        "tt0120655",
        "tt0437447",
        "tt0064470",
        "tt0105819",
        "tt3544014",
        "tt0119506",
        "tt0111019",
        "tt2465578",
        "tt0068892",
        "tt5226512",
        "tt1424327",
        "tt0066240",
        "tt0042819",
        "tt0101862",
        "tt0061320",
        "tt0081031",
        "tt0083449",
        "tt0120631",
        "tt0275847",
        "tt0934949",
        "tt0076348",
        "tt2043933",
        "tt0167926",
        "tt0103039",
        "tt0120696",
        "tt0199314",
        "tt0081250",
        "tt0089560",
        "tt0120681",
        "tt2908228",
        "tt0103805",
        "tt0058409",
        "tt10199914",
        "tt7281472",
        "tt0054127",
        "tt0196635",
        "tt0048750",
        "tt1787988",
        "tt0056085",
        "tt0060153",
        "tt0048588",
        "tt0355742",
        "tt0081059",
        "tt0070603",
        "tt0129332",
        "tt0086005",
        "tt0047034",
        "tt0095774",
        "tt0119115",
        "tt0064390",
        "tt0978764",
        "tt0057695",
        "tt3082854",
        "tt0120891",
        "tt4681414",
        "tt14598754",
        "tt1433810",
        "tt0107362",
        "tt8858104",
        "tt0082198",
        "tt0051866",
        "tt12399056",
        "tt1071815",
        "tt0115886",
        "tt0102510",
        "tt0298130",
        "tt0080549",
        "tt0046031",
        "tt0067367",
        "tt0495237",
        "tt0211938",
        "tt0070130",
        "tt3479250",
        "tt0081554",
        "tt0439289",
        "tt0378826",
        "tt0080569",
        "tt7392212",
        "tt1705125",
        "tt0059309",
        "tt0113198",
        "tt0442855",
        "tt0066214",
        "tt5956016",
        "tt8772262",
        "tt3062096",
        "tt0096461",
        "tt1118045",
        "tt0052680",
        "tt0306047",
        "tt6338498",
        "tt1639826",
        "tt1856014",
        "tt0058983",
        "tt1229821",
        "tt0086143",
        "tt0104607",
        "tt0337652",
        "tt0111418",
        "tt0138946",
        "tt8963708",
        "tt0051380",
        "tt0103116",
        "tt0059540",
        "tt1457765",
        "tt0061683",
        "tt1735898",
        "tt1365474",
        "tt2472432",
        "tt0076527",
        "tt7439064",
        "tt0120751",
        "tt0078936",
        "tt9664078",
        "tt8233874",
        "tt2095649",
        "tt1046163",
        "tt0097790",
        "tt2326554",
        "tt2043932",
        "tt0054326",
        "tt0095889",
        "tt0054649",
        "tt0058898",
        "tt8801584",
        "tt0117826",
        "tt0265930",
        "tt0067893",
        "tt0258827",
        "tt0123385",
        "tt0087720",
        "tt4686692",
        "tt3850214",
        "tt4686844",
        "tt0059563",
        "tt0053198",
        "tt5028340",
        "tt0067274",
        "tt0094357",
        "tt6587640",
        "tt5721088",
        "tt11032990",
        "tt3181822",
        "tt0056576",
        "tt1592525",
        "tt0775090",
        "tt0115736",
        "tt1582519",
        "tt7529650",
        "tt7080422",
        "tt4912910",
        "tt0051848",
        "tt0296712",
        "tt2344678",
        "tt3922798",
        "tt0054215",
        "tt0452623",
        "tt0069158",
        "tt9014656",
        "tt0478087",
        "tt0328589",
        "tt9421200",
        "tt0071762",
        "tt6791730",
        "tt0102526",
        "tt0373450",
        "tt1210837",
        "tt6502956",
        "tt9581076",
        "tt0054367",
        "tt10199586",
        "tt0052148",
        "tt2387433",
        "tt0048918",
        "tt0050212",
        "tt0071155",
        "tt0071249",
        "tt0449061",
        "tt0267548",
        "tt1817276",
        "tt11719648",
        "tt2002718",
        "tt1060277",
        "tt1700845",
        "tt0053458",
        "tt3896198",
        "tt2314886",
        "tt0085970",
        "tt0120912",
        "tt1746246",
        "tt0486822",
        "tt0146289",
        "tt0061643",
        "tt2347569",
        "tt0062909",
        "tt0063688",
        "tt0105619",
        "tt0093978",
        "tt5390504",
        "tt0097365",
        "tt1764366",
        "tt0092172",
        "tt0124819",
        "tt0047101",
        "tt0366905",
        "tt0137439",
        "tt0280477",
        "tt0277986",
        "tt0453467",
        "tt0245573",
        "tt0315632",
        "tt0094321",
        "tt0233979",
        "tt0385928",
        "tt0091836",
        "tt2527338",
        "tt3830998",
        "tt3550902",
        "tt0076162",
        "tt1431279",
        "tt0115964",
        "tt0471211",
        "tt0113972",
        "tt0090323",
        "tt1180583",
        "tt4129428",
        "tt0056452",
        "tt0438097",
        "tt6394270",
        "tt0072867",
        "tt0114113",
        "tt0298856",
        "tt8976608",
        "tt0487273",
        "tt0094137",
        "tt10533570",
        "tt1853739",
        "tt1391544",
        "tt0070379",
        "tt0425413",
        "tt1729637",
        "tt0892791",
        "tt4158096",
        "tt0465624",
        "tt9686708",
        "tt0086264",
        "tt0375100",
        "tt0073694",
        "tt0066844",
        "tt4721124",
        "tt0062657",
        "tt5765192",
        "tt0120274",
        "tt1981080",
        "tt0083155",
        "tt0074348",
        "tt0432314",
        "tt0047542",
        "tt0109813",
        "tt0079285",
        "tt0130623",
        "tt0082241",
        "tt1010435",
        "tt0117918",
        "tt0304678",
        "tt0475645",
        "tt6344664",
        "tt0084867",
        "tt7286456",
        "tt0484437",
        "tt0042395",
        "tt0081470",
        "tt0085636",
        "tt1549920",
        "tt0082817",
        "tt0060112",
        "tt0273923",
        "tt0266697",
        "tt0064904",
        "tt0187078",
        "tt0061648",
        "tt6346162",
        "tt0275083",
        "tt0098546",
        "tt0057892",
        "tt2693580",
        "tt0230600",
        "tt1572781",
        "tt6802400",
        "tt2616810",
        "tt1045658",
        "tt0353489",
        "tt0112619",
        "tt0757361",
        "tt0086465",
        "tt0180274",
        "tt0055572",
        "tt0091939",
        "tt0095801",
        "tt1483013",
        "tt0119558",
        "tt0837562",
        "tt10633456",
        "tt0069715",
        "tt0050322",
        "tt0295427",
        "tt1135084",
        "tt3460252",
        "tt1656186",
        "tt1852036",
        "tt0388213",
        "tt0159365",
        "tt0079417",
        "tt0116684",
        "tt1623288",
        "tt2833074",
        "tt0117364",
        "tt3146360",
        "tt0057578",
        "tt4257940",
        "tt0342258",
        "tt0340163",
        "tt0974015",
        "tt1213644",
        "tt0424227",
        "tt5906392",
        "tt6284064",
        "tt4177856",
        "tt0060330",
        "tt6336356",
        "tt5208252",
        "tt0048473",
        "tt2837574",
        "tt7008310",
        "tt1480658",
        "tt0102719",
        "tt0097474",
        "tt7541720",
        "tt0082307",
        "tt9742362",
        "tt4675030",
        "tt0046080",
        "tt1430132",
        "tt0376994",
        "tt0110950",
        "tt0246905",
        "tt0371922",
        "tt2711898",
        "tt0049363",
        "tt0337692",
        "tt10223546",
        "tt6964940",
        "tt0063385",
        "tt0454224",
        "tt1247640",
        "tt0093693",
        "tt0070687",
        "tt0081547",
        "tt0075930",
        "tt0112257",
        "tt3471098",
        "tt0346491",
        "tt0053917",
        "tt1408972",
        "tt0099012",
        "tt0055852",
        "tt0314942",
        "tt9636630",
        "tt0052415",
        "tt0049233",
        "tt0111151",
        "tt0054115",
        "tt0086190",
        "tt6127004",
        "tt3788392",
        "tt0484113",
        "tt0465494",
        "tt3553976",
        "tt1552197",
        "tt0340122",
        "tt0055904",
        "tt0070460",
        "tt1314280",
        "tt0362696",
        "tt2005374",
        "tt1599348",
        "tt12108622",
        "tt2820852",
        "tt1160368",
        "tt8058874",
        "tt0064116",
        "tt2900822",
        "tt0109922",
        "tt0826711",
        "tt6750884",
        "tt0089715",
        "tt0417871",
        "tt0489286",
        "tt1655420",
        "tt0102316",
        "tt0101595",
        "tt0112302",
        "tt0081415",
        "tt3949586",
        "tt0362120",
        "tt0480558",
        "tt13986904",
        "tt0303816",
        "tt0239395",
        "tt0770772",
        "tt2395427",
        "tt0096895",
        "tt1053424",
        "tt1068649",
        "tt0436339",
        "tt0107057",
        "tt0049223",
        "tt8287690",
        "tt2256749",
        "tt0479519",
        "tt0479775",
        "tt7139936",
        "tt0938283",
        "tt0448694",
        "tt0103616",
        "tt5314450",
        "tt0051849",
        "tt0064107",
        "tt0049902",
        "tt5707754",
        "tt0105665",
        "tt0083156",
        "tt0113153",
        "tt8255490",
        "tt0479997",
        "tt0059538",
        "tt6967980",
        "tt9894394",
        "tt11058930",
        "tt0059243",
        "tt0065511",
        "tt3197766",
        "tt0062168",
        "tt0055728",
        "tt0974613",
        "tt8239806",
        "tt0102631",
        "tt1906347",
        "tt0208988",
        "tt0061170",
        "tt0105652",
        "tt0094963",
        "tt2510894",
        "tt1961192",
        "tt0093371",
        "tt0078026",
        "tt0086567",
        "tt0398563",
        "tt0071970",
        "tt0414040",
        "tt0118799",
        "tt0087472",
        "tt1431045",
        "tt0406098",
        "tt0449999",
        "tt0214841",
        "tt0101772",
        "tt1568799",
        "tt4044464",
        "tt0049429",
        "tt0091284",
        "tt0443272",
        "tt0109093",
        "tt0113403",
        "tt9850064",
        "tt6343314",
        "tt0116041",
        "tt10773114",
        "tt0049117",
        "tt0344011",
        "tt7552686",
        "tt0088083",
        "tt1661199",
        "tt0064132",
        "tt1341188",
        "tt1098356",
        "tt1447972",
        "tt7125860",
        "tt0235737",
        "tt0133170",
        "tt7883774",
        "tt6312802",
        "tt1727776",
        "tt1345834",
        "tt0060445",
        "tt0061680",
        "tt0118632",
        "tt0053902",
        "tt0090903",
        "tt11959018",
        "tt0498567",
        "tt3531852",
        "tt0119457",
        "tt0305173",
        "tt0960144",
        "tt0047365",
        "tt0078950",
        "tt0073341",
        "tt0208903",
        "tt0075987",
        "tt0249795",
        "tt7885874",
        "tt0044410",
        "tt0499448",
        "tt0070297",
        "tt10648198",
        "tt0300957",
        "tt0118843",
        "tt0171685",
        "tt6010518",
        "tt0309698",
        "tt1699231",
        "tt10600398",
        "tt5265960",
        "tt1438176",
        "tt0054795",
        "tt7180544",
        "tt13260836",
        "tt0259711",
        "tt0274789",
        "tt6704974",
        "tt0099165",
        "tt5624466",
        "tt5882398",
        "tt0469903",
        "tt0097045",
        "tt0043827",
        "tt11235142",
        "tt0387357",
        "tt0115851",
        "tt0437182",
        "tt0172812",
        "tt0050894",
        "tt0093896",
        "tt7382730",
        "tt0086087",
        "tt1690953",
        "tt9392248",
        "tt2516864",
        "tt6095472",
        "tt6217926",
        "tt0042286",
        "tt0258470",
        "tt0494206",
        "tt0277744",
        "tt4106514",
        "tt6741368",
        "tt0933033",
        "tt0105750",
        "tt0116250",
        "tt1608334",
        "tt0830882",
        "tt7317324",
        "tt0086420",
        "tt1273678",
        "tt1846445",
        "tt0061834",
        "tt0191754",
        "tt0095690",
        "tt0843328",
        "tt1306980",
        "tt0053095",
        "tt0450188",
        "tt0211286",
        "tt8657824",
        "tt0457419",
        "tt0068883",
        "tt0821470",
        "tt0043132",
        "tt0284492",
        "tt8266310",
        "tt9606374",
        "tt0152015",
        "tt2865120",
        "tt4651520",
        "tt0462346",
        "tt0179890",
        "tt0068935",
        "tt7275830",
        "tt0090728",
        "tt0060980",
        "tt0109759",
        "tt0120512",
        "tt0042451",
        "tt7089878",
        "tt0048805",
        "tt0183649",
        "tt0349903",
        "tt2481512",
        "tt0267363",
        "tt8242160",
        "tt3076658",
        "tt5335394",
        "tt0046786",
        "tt0117979",
        "tt0948532",
        "tt0444182",
        "tt0089308",
        "tt0083541",
        "tt8376234",
        "tt13067004",
        "tt0101324",
        "tt1646111",
        "tt0119215",
        "tt2563548",
        "tt0420206",
        "tt1187041",
        "tt0470705",
        "tt2481198",
        "tt0104952",
        "tt0341549",
        "tt0418819",
        "tt0283283",
        "tt1872101",
        "tt3771536",
        "tt1817676",
        "tt4211044",
        "tt1714915",
        "tt0090768",
        "tt1285016",
        "tt0090756",
        "tt5474036",
        "tt0120148",
        "tt11042658",
        "tt0385700",
        "tt0093737",
        "tt0085361",
        "tt0341384",
        "tt0059678",
        "tt0419515",
        "tt2033997",
        "tt0758781",
        "tt0485634",
        "tt0293401",
        "tt0078111",
        "tt0136559",
        "tt0432021",
        "tt0066817",
        "tt8108200",
        "tt2235902",
        "tt1582507",
        "tt3817950",
        "tt0146882",
        "tt8738964",
        "tt1332134",
        "tt0088184",
        "tt6730970",
        "tt0113114",
        "tt0101757",
        "tt0043643",
        "tt0099785",
        "tt6229786",
        "tt4992060",
        "tt0439662",
        "tt0056412",
        "tt0362771",
        "tt0458480",
        "tt0366920",
        "tt9916362",
        "tt0324133",
        "tt1743922",
        "tt0046789",
        "tt5825380",
        "tt0429489",
        "tt0050208",
        "tt0400156",
        "tt1087856",
        "tt0445033",
        "tt1441951",
        "tt1292566",
        "tt4546024",
        "tt0112714",
        "tt0174931",
        "tt0087718",
        "tt0104036",
        "tt1715853",
        "tt4897908",
        "tt0107009",
        "tt0084395",
        "tt0418259",
        "tt0048791",
        "tt0112873",
        "tt0995851",
        "tt0073768",
        "tt2988020",
        "tt0105698",
        "tt2292959",
        "tt0090245",
        "tt0419449",
        "tt1537717",
        "tt7424200",
        "tt6301452",
        "tt0053796",
        "tt0390808",
        "tt4123430",
        "tt1315981",
        "tt1305803",
        "tt0325733",
        "tt3754976",
        "tt0059258",
        "tt0472458",
        "tt0120547",
        "tt5477608",
        "tt10516176",
        "tt0104431",
        "tt1926313",
        "tt0077651",
        "tt0083232",
        "tt1630637",
        "tt0469027",
        "tt7560964",
        "tt6470924",
        "tt5344794",
        "tt6802896",
        "tt0256951",
        "tt0809407",
        "tt0048973",
        "tt0043386",
        "tt0053848",
        "tt0071994",
        "tt1706620",
        "tt0043983",
        "tt1979319",
        "tt3038772",
        "tt1496025",
        "tt0343135",
        "tt1725795",
        "tt1241195",
        "tt6793580",
        "tt4257926",
        "tt0066856",
        "tt0119488",
        "tt0294279",
        "tt1742044",
        "tt0083885",
        "tt1019452",
        "tt0963287",
        "tt0983990",
        "tt0053593",
        "tt0061333",
        "tt0294870",
        "tt0995827",
        "tt0112641",
        "tt0066585",
        "tt0808306",
        "tt0365885",
        "tt2201221",
        "tt0180668",
        "tt0456500",
        "tt0057238",
        "tt6613878",
        "tt0352248",
        "tt0084690",
        "tt0049456",
        "tt7219324",
        "tt1634122",
        "tt9173264",
        "tt5936492",
        "tt0266915",
        "tt0258291",
        "tt0105159",
        "tt0331811",
        "tt1555747",
        "tt0266437",
        "tt3129656",
        "tt2121382",
        "tt1637688",
        "tt4113114",
        "tt0498381",
        "tt0072064",
        "tt0048215",
        "tt0110771",
        "tt0180782",
        "tt0100405",
        "tt7156898",
        "tt0045793",
        "tt5050904",
        "tt0052948",
        "tt0097108",
        "tt1340138",
        "tt0042832",
        "tt0133751",
        "tt0488763",
        "tt8708304",
        "tt0086022",
        "tt10954652",
        "tt2683694",
        "tt0373074",
        "tt0427392",
        "tt0066017",
        "tt1054677",
        "tt0061842",
        "tt0287978",
        "tt5125414",
        "tt5340882",
        "tt1172991",
        "tt5690142",
        "tt0301893",
        "tt1244659",
        "tt2250564",
        "tt1861421",
        "tt2023367",
        "tt7647840",
        "tt0100998",
        "tt0049516",
        "tt2369317",
        "tt0902952",
        "tt0419984",
        "tt0045317",
        "tt0327554",
        "tt2828996",
        "tt1403241",
        "tt0311429",
        "tt0119738",
        "tt0101371",
        "tt1485072",
        "tt0047860",
        "tt0061722",
        "tt0291392",
        "tt0060714",
        "tt0067546",
        "tt0104187",
        "tt0296915",
        "tt2597760",
        "tt0061429",
        "tt4365566",
        "tt0116153",
        "tt6823148",
        "tt0233469",
        "tt7256854",
        "tt1234548",
        "tt1241316",
        "tt0076054",
        "tt0343095",
        "tt0104553",
        "tt0048919",
        "tt1758810",
        "tt0109045",
        "tt0383060",
        "tt0096223",
        "tt0050987",
        "tt6708116",
        "tt0046534",
        "tt3479316",
        "tt0491747",
        "tt10749760",
        "tt1534085",
        "tt0058232",
        "tt1800246",
        "tt0111244",
        "tt0082279",
        "tt0379375",
        "tt0044084",
        "tt0263488",
        "tt1649780",
        "tt0062626",
        "tt0780511",
        "tt0203612",
        "tt2866360",
        "tt4154916",
        "tt0387575",
        "tt0119590",
        "tt0051452",
        "tt0348505",
        "tt0274509",
        "tt4302938",
        "tt6545212",
        "tt0049783",
        "tt0142773",
        "tt0078913",
        "tt7059506",
        "tt0103295",
        "tt1105747",
        "tt0122617",
        "tt0405296",
        "tt0167261",
        "tt0275942",
        "tt1204773",
        "tt0088395",
        "tt0051036",
        "tt0086370",
        "tt2274648",
        "tt4379180",
        "tt1236397",
        "tt3717252",
        "tt0804497",
        "tt3474994",
        "tt0042235",
        "tt6054846",
        "tt0073345",
        "tt0094947",
        "tt0367479",
        "tt1196956",
        "tt4827922",
        "tt0412798",
        "tt0250809",
        "tt0097441",
        "tt1504320",
        "tt0139872",
        "tt0836700",
        "tt0103773",
        "tt1037156",
        "tt0258766",
        "tt0107076",
        "tt0409184",
        "tt0073440",
        "tt7784604",
        "tt1010265",
        "tt3640424",
        "tt3856504",
        "tt0097719",
        "tt0765010",
        "tt2198241",
        "tt2064816",
        "tt5716302",
        "tt1205537",
        "tt0070935",
        "tt0399146",
        "tt1564777",
        "tt7510346",
        "tt3387520",
        "tt0070022",
        "tt2468774",
        "tt0119623",
        "tt1608290",
        "tt0221218",
        "tt0371853",
        "tt2962876",
        "tt0090738",
        "tt0087197",
        "tt0071483",
        "tt2140379",
        "tt0115639",
        "tt12283788",
        "tt0071521",
        "tt5586052",
        "tt3315342",
        "tt0450843",
        "tt0066830",
        "tt0402130",
        "tt4315956",
        "tt0212985",
        "tt0425637",
        "tt2091256",
        "tt1988774",
        "tt1386932",
        "tt0099334",
        "tt0253798",
        "tt0124836",
        "tt0297037",
        "tt0077945",
        "tt0058642",
        "tt0048411",
        "tt1554523",
        "tt0267261",
        "tt0372784",
        "tt2126355",
        "tt1392214",
        "tt2082409",
        "tt5521550",
        "tt0087247",
        "tt4244994",
        "tt0049431",
        "tt0287537",
        "tt0288276",
        "tt0068687",
        "tt2948790",
        "tt0337573",
        "tt0113321",
        "tt7390588",
        "tt0903624",
        "tt0454792",
        "tt0046963",
        "tt0418647",
        "tt2223990",
        "tt0093171",
        "tt0068384",
        "tt0043503",
        "tt9052960",
        "tt0054601",
        "tt0110442",
        "tt0063023",
        "tt0050381",
        "tt0053172",
        "tt0482599",
        "tt3610576",
        "tt0054353",
        "tt0042208",
        "tt0063642",
        "tt0056850",
        "tt0446312",
        "tt0042530",
        "tt1262416",
        "tt0408839",
        "tt0087175",
        "tt0081491",
        "tt2798170",
        "tt0112654",
        "tt0076518",
        "tt9632590",
        "tt0091288",
        "tt1477834",
        "tt0119349",
        "tt0085394",
        "tt1188729",
        "tt2799166",
        "tt0047821",
        "tt1239446",
        "tt0058507",
        "tt0212346",
        "tt0214529",
        "tt0060486",
        "tt0384504",
        "tt0178868",
        "tt0128442",
        "tt0218798",
        "tt7078658",
        "tt1637725",
        "tt1037218",
        "tt5686062",
        "tt0289195",
        "tt0053604",
        "tt0056058",
        "tt2709768",
        "tt12929990",
        "tt0119247",
        "tt0047849",
        "tt4373956",
        "tt1232776",
        "tt0050347",
        "tt0105869",
        "tt0093507",
        "tt0143145",
        "tt1663207",
        "tt3110958",
        "tt1934231",
        "tt3334972",
        "tt0114230",
        "tt1229381",
        "tt13322120",
        "tt0065193",
        "tt8956464",
        "tt0161849",
        "tt0044040",
        "tt0097202",
        "tt8264546",
        "tt0381940",
        "tt0419160",
        "tt1638355",
        "tt0408236",
        "tt0073540",
        "tt0048078",
        "tt7737786",
        "tt0070122",
        "tt0454921",
        "tt0043880",
        "tt1723118",
        "tt0118589",
        "tt0083131",
        "tt0115781",
        "tt0042274",
        "tt0870154",
        "tt0184858",
        "tt1105732",
        "tt1675192",
        "tt1321860",
        "tt0097179",
        "tt1431223",
        "tt0070170",
        "tt0053571",
        "tt0436697",
        "tt0385004",
        "tt1614989",
        "tt0381966",
        "tt3602422",
        "tt5752360",
        "tt4806232",
        "tt0072699",
        "tt6213036",
        "tt7315526",
        "tt0305711",
        "tt0277327",
        "tt0124718",
        "tt0434409",
        "tt0073052",
        "tt0368836",
        "tt2428824",
        "tt0087365",
        "tt5294198",
        "tt1411238",
        "tt0112922",
        "tt0103957",
        "tt0067824",
        "tt0389860",
        "tt0059465",
        "tt0105428",
        "tt0063036",
        "tt0072860",
        "tt0112459",
        "tt1821658",
        "tt3256226",
        "tt6802308",
        "tt7690466",
        "tt0093010",
        "tt0049619",
        "tt0344854",
        "tt0086383",
        "tt2463692",
        "tt1647668",
        "tt0065593",
        "tt0105500",
        "tt6290798",
        "tt0342882",
        "tt4701724",
        "tt0483577",
        "tt0810772",
        "tt2916416",
        "tt0096332",
        "tt1741273",
        "tt2056771",
        "tt0109190",
        "tt4638148",
        "tt7831358",
        "tt0112760",
        "tt0211126",
        "tt0299930",
        "tt0095271",
        "tt0776804",
        "tt3699692",
        "tt0067595",
        "tt0928194",
        "tt0304669",
        "tt1100051",
        "tt0067185",
        "tt6359956",
        "tt0278351",
        "tt0096071",
        "tt2814362",
        "tt0488870",
        "tt0430919",
        "tt1891747",
        "tt8362228",
        "tt0043123",
        "tt5636222",
        "tt0058553",
        "tt1374992",
        "tt0049934",
        "tt0100623",
        "tt0052700",
        "tt0436331",
        "tt0172811",
        "tt1510274",
        "tt4532826",
        "tt0175157",
        "tt0859765",
        "tt4030600",
        "tt1253864",
        "tt2133302",
        "tt0087089",
        "tt0069019",
        "tt5003186",
        "tt6294822",
        "tt1003052",
        "tt1695763",
        "tt0054156",
        "tt1014775",
        "tt1365471",
        "tt2231461",
        "tt0373883",
        "tt0432972",
        "tt3138558",
        "tt10230426",
        "tt4618398",
        "tt0054476",
        "tt4967094",
        "tt0222024",
        "tt0047898",
        "tt0102798",
        "tt5698568",
        "tt0290015",
        "tt4729560",
        "tt0449306",
        "tt1625150",
        "tt1049402",
        "tt0249371",
        "tt0278504",
        "tt0080516",
        "tt0072448",
        "tt1661382",
        "tt0088379",
        "tt2170593",
        "tt2177827",
        "tt0069404",
        "tt0099128",
        "tt1564367",
        "tt0382330",
        "tt0043809",
        "tt3203910",
        "tt4679210",
        "tt0054017",
        "tt0099710",
        "tt5952138",
        "tt2933004",
        "tt4882548",
        "tt1085515",
        "tt0058450",
        "tt4265508",
        "tt0358135",
        "tt0092995",
        "tt0092857",
        "tt3038708",
        "tt0473829",
        "tt1532530",
        "tt0049834",
        "tt0338001",
        "tt0389738",
        "tt0080717",
        "tt2352230",
        "tt0369702",
        "tt5427194",
        "tt0477253",
        "tt11454718",
        "tt0427543",
        "tt0102701",
        "tt0346800",
        "tt0074768",
        "tt0070039",
        "tt0098412",
        "tt1555149",
        "tt1001508",
        "tt4763168",
        "tt0120324",
        "tt0063218",
        "tt12677092",
        "tt0100404",
        "tt2118775",
        "tt2553424",
        "tt0053390",
        "tt1242447",
        "tt0117658",
        "tt0118849",
        "tt0072610",
        "tt0099816",
        "tt0059573",
        "tt4671274",
        "tt4558200",
        "tt14050808",
        "tt0227538",
        "tt7822438",
        "tt0067227",
        "tt1891845",
        "tt0061791",
        "tt1545315",
        "tt0110496",
        "tt4278962",
        "tt0970468",
        "tt1571222",
        "tt0448115",
        "tt0049388",
        "tt0151206",
        "tt4830786",
        "tt0061556",
        "tt0454824",
        "tt4814760",
        "tt1712578",
        "tt2427892",
        "tt0083526",
        "tt0113690",
        "tt0397401",
        "tt1114740",
        "tt0048563",
        "tt0060879",
        "tt0094008",
        "tt4276752",
        "tt0838221",
        "tt3967856",
        "tt0105399",
        "tt0838232",
        "tt0376136",
        "tt0088128",
        "tt9354944",
        "tt3750872",
        "tt2016940",
        "tt0120082",
        "tt0804492",
        "tt2836166",
        "tt0091374",
        "tt0430381",
        "tt0378284",
        "tt0120683",
        "tt0049405",
        "tt0063341",
        "tt1068242",
        "tt3727202",
        "tt1784589",
        "tt0068920",
        "tt0078435",
        "tt1038988",
        "tt0246719",
        "tt2101570",
        "tt0081796",
        "tt2182121",
        "tt0109688",
        "tt2077886",
        "tt5452964",
        "tt5742374",
        "tt0104070",
        "tt0086510",
        "tt6911608",
        "tt4131800",
        "tt1340838",
        "tt0410377",
        "tt1275863",
        "tt0105394",
        "tt0339291",
        "tt0090329",
        "tt0117894",
        "tt0856776",
        "tt0064115",
        "tt0042195",
        "tt0062266",
        "tt0988047",
        "tt0120094",
        "tt0378417",
        "tt0100814",
        "tt4859246",
        "tt0045162",
        "tt0048432",
        "tt0044008",
        "tt0382189",
        "tt2006295",
        "tt6246322",
        "tt1178665",
        "tt0068156",
        "tt10991188",
        "tt4574654",
        "tt0112883",
        "tt1704573",
        "tt1603807",
        "tt0120423",
        "tt0101700",
        "tt0870090",
        "tt0062741",
        "tt0136440",
        "tt4581576",
        "tt1817081",
        "tt1921111",
        "tt0091557",
        "tt11525022",
        "tt0052270",
        "tt0052792",
        "tt0061976",
        "tt10734928",
        "tt0088933",
        "tt7296862",
        "tt0058439",
        "tt0061014",
        "tt0416508",
        "tt0415127",
        "tt0397892",
        "tt3896738",
        "tt1073624",
        "tt2150332",
        "tt0072735",
        "tt0083170",
        "tt0076543",
        "tt3148268",
        "tt2884206",
        "tt0055618",
        "tt7131622",
        "tt0081163",
        "tt0059362",
        "tt2316479",
        "tt0082951",
        "tt3668162",
        "tt0790623",
        "tt0896529",
        "tt0054195",
        "tt3332064",
        "tt1139328",
        "tt0099422",
        "tt0120514",
        "tt0080487",
        "tt0052600",
        "tt0091445",
        "tt2024544",
        "tt2313896",
        "tt1891757",
        "tt7233726",
        "tt0201694",
        "tt4334266",
        "tt0198837",
        "tt0417225",
        "tt0045094",
        "tt0056023",
        "tt3479858",
        "tt0078187",
        "tt0454457",
        "tt1217213",
        "tt3322892",
        "tt0071721",
        "tt0057637",
        "tt0060899",
        "tt0042219",
        "tt1034314",
        "tt8110246",
        "tt0085370",
        "tt6986710",
        "tt0109676",
        "tt0050371",
        "tt0081207",
        "tt13003996",
        "tt0068577",
        "tt0062482",
        "tt2027136",
        "tt2191701",
        "tt1508675",
        "tt1954470",
        "tt0218839",
        "tt1441940",
        "tt0117611",
        "tt0175880",
        "tt0096244",
        "tt0138524",
        "tt0111712",
        "tt2793490",
        "tt0211634",
        "tt7326320",
        "tt0060479",
        "tt1024942",
        "tt9044128",
        "tt5595168",
        "tt7794524",
        "tt2704998",
        "tt0294662",
        "tt0308252",
        "tt8615822",
        "tt0054692",
        "tt0097775",
        "tt5897636",
        "tt9552258",
        "tt3317208",
        "tt0073639",
        "tt2515030",
        "tt0101921",
        "tt2385952",
        "tt0143261",
        "tt0362246",
        "tt5687040",
        "tt0056937",
        "tt3845670",
        "tt0119784",
        "tt3148834",
        "tt0047464",
        "tt4110388",
        "tt3862750",
        "tt0217505",
        "tt8759834",
        "tt3278224",
        "tt0042352",
        "tt0095316",
        "tt0419946",
        "tt5165936",
        "tt0056844",
        "tt4265964",
        "tt6144958",
        "tt13105536",
        "tt0089826",
        "tt2818654",
        "tt0298337",
        "tt0787523",
        "tt0430770",
        "tt0101649",
        "tt0087262",
        "tt0063522",
        "tt1976000",
        "tt0830700",
        "tt0050766",
        "tt0084509",
        "tt3922818",
        "tt0062429",
        "tt0082766",
        "tt0133152",
        "tt1894476",
        "tt2120120",
        "tt0102011",
        "tt0810058",
        "tt0970866",
        "tt0057447",
        "tt0055608",
        "tt0095993",
        "tt1703199",
        "tt0106539",
        "tt0860906",
        "tt0458364",
        "tt0046876",
        "tt0071222",
        "tt0064645",
        "tt0045846",
        "tt1716772",
        "tt2235108",
        "tt0059674",
        "tt1235166",
        "tt0146309",
        "tt0255097",
        "tt0206420",
        "tt0055832",
        "tt2359024",
        "tt0255713",
        "tt0105785",
        "tt0106573",
        "tt0410162",
        "tt11105376",
        "tt0117070",
        "tt4255626",
        "tt5175450",
        "tt1596343",
        "tt2762122",
        "tt0071464",
        "tt0415306",
        "tt0177789",
        "tt11497480",
        "tt0066518",
        "tt0115600",
        "tt0061847",
        "tt0314353",
        "tt3817962",
        "tt0116095",
        "tt11802992",
        "tt0408524",
        "tt0063115",
        "tt0113808",
        "tt0108329",
        "tt0116763",
        "tt0058905",
        "tt0044202",
        "tt0316078",
        "tt3717532",
        "tt0260522",
        "tt0117438",
        "tt4765284",
        "tt0271946",
        "tt0443559",
        "tt3555036",
        "tt0199813",
        "tt0110932",
        "tt0080322",
        "tt6506146",
        "tt0265010",
        "tt2193215",
        "tt0472071",
        "tt0058124",
        "tt1562928",
        "tt3381008",
        "tt0137363",
        "tt1389072",
        "tt0055872",
        "tt3532686",
        "tt0119448",
        "tt0120609",
        "tt5050788",
        "tt2245084",
        "tt4059460",
        "tt2170299",
        "tt0082910",
        "tt0119535",
        "tt0081414",
        "tt0089457",
        "tt5164432",
        "tt8009906",
        "tt4141368",
        "tt10077034",
        "tt0209144",
        "tt2414040",
        "tt0127723",
        "tt1424797",
        "tt1024943",
        "tt1087461",
        "tt0059125",
        "tt0063829",
        "tt0052561",
        "tt0102721",
        "tt1465493",
        "tt0402014",
        "tt0280380",
        "tt0338769",
        "tt0419881",
        "tt1612319",
        "tt7875464",
        "tt0443274",
        "tt0286499",
        "tt0052924",
        "tt0050781",
        "tt0098168",
        "tt6718730",
        "tt2403029",
        "tt0117060",
        "tt2094762",
        "tt0044324",
        "tt0084479",
        "tt0128985",
        "tt0108255",
        "tt0057556",
        "tt1493070",
        "tt0088247",
        "tt0055032",
        "tt0052654",
        "tt0913445",
        "tt3179568",
        "tt2969656",
        "tt1758795",
        "tt0347149",
        "tt1708487",
        "tt0081304",
        "tt0091091",
        "tt2226597",
        "tt5929754",
        "tt1302011",
        "tt10750020",
        "tt1464540",
        "tt1937092",
        "tt0046359",
        "tt0050398",
        "tt0051028",
        "tt3280262",
        "tt1681371",
        "tt9495690",
        "tt6372694",
        "tt0066445",
        "tt2215221",
        "tt2296777",
        "tt7856166",
        "tt0058329",
        "tt6143782",
        "tt2918606",
        "tt1131734",
        "tt0108473",
        "tt4587656",
        "tt9138170",
        "tt2043865",
        "tt0108358",
        "tt0046891",
        "tt5158522",
        "tt0070238",
        "tt0049061",
        "tt0102609",
        "tt1075419",
        "tt0442268",
        "tt1001562",
        "tt1459012",
        "tt0117104",
        "tt1995390",
        "tt0478978",
        "tt3859304",
        "tt0415965",
        "tt0080388",
        "tt0061653",
        "tt0118744",
        "tt0160236",
        "tt3896102",
        "tt0042906",
        "tt1024715",
        "tt0061407",
        "tt0254688",
        "tt0197402",
        "tt0093773",
        "tt0080661",
        "tt11908982",
        "tt2562232",
        "tt0455590",
        "tt8461224",
        "tt0081259",
        "tt0111742",
        "tt0097892",
        "tt7179714",
        "tt0045963",
        "tt0088315",
        "tt0126234",
        "tt2025526",
        "tt1309449",
        "tt0094155",
        "tt2631186",
        "tt0059297",
        "tt0284406",
        "tt0961097",
        "tt2210463",
        "tt0971162",
        "tt2235695",
        "tt0213695",
        "tt2870612",
        "tt7658610",
        "tt0154420",
        "tt1591095",
        "tt0051688",
        "tt0150433",
        "tt0439714",
        "tt0117260",
        "tt0066826",
        "tt0061093",
        "tt0047673",
        "tt3976144",
        "tt0293508",
        "tt1309000",
        "tt2194499",
        "tt10397854",
        "tt6852526",
        "tt0395424",
        "tt0412019",
        "tt0056552",
        "tt0181592",
        "tt0120901",
        "tt0448157",
        "tt0080895",
        "tt10752004",
        "tt6175764",
        "tt0352314",
        "tt0094921",
        "tt2186712",
        "tt1013752",
        "tt0043361",
        "tt0076141",
        "tt0265343",
        "tt0844319",
        "tt0310357",
        "tt0076299",
        "tt6318954",
        "tt1320261",
        "tt6878378",
        "tt0082001",
        "tt0060661",
        "tt0250698",
        "tt0422861",
        "tt0105435",
        "tt1672214",
        "tt2057392",
        "tt0196176",
        "tt0103203",
        "tt0232083",
        "tt1805263",
        "tt0207341",
        "tt1517260",
        "tt3417756",
        "tt0120828",
        "tt0349349",
        "tt0360201",
        "tt0115433",
        "tt0085894",
        "tt1620719",
        "tt0451102",
        "tt0833561",
        "tt0046906",
        "tt1462901",
        "tt0228786",
        "tt0083133",
        "tt0043469",
        "tt0838247",
        "tt2167202",
        "tt0264205",
        "tt5635086",
        "tt2357489",
        "tt0087514",
        "tt3526286",
        "tt1649443",
        "tt0050118",
        "tt0044012",
        "tt1560747",
        "tt6275262",
        "tt1233381",
        "tt0064403",
        "tt0058547",
        "tt0310910",
        "tt2589640",
        "tt0053891",
        "tt0839995",
        "tt0053925",
        "tt0082111",
        "tt0106834",
        "tt1836912",
        "tt0266391",
        "tt0202470",
        "tt0086543",
        "tt0112313",
        "tt0102293",
        "tt0241303",
        "tt0100581",
        "tt1653911",
        "tt0203230",
        "tt0231775",
        "tt2586118",
        "tt0068617",
        "tt9389998",
        "tt0187590",
        "tt0060777",
        "tt0302463",
        "tt0077451",
        "tt3498820",
        "tt10949778",
        "tt0091142",
        "tt0449951",
        "tt0082644",
        "tt1470024",
        "tt2190367",
        "tt1069238",
        "tt1065305",
        "tt0316768",
        "tt1167599",
        "tt1726252",
        "tt5012504",
        "tt0368891",
        "tt2083355",
        "tt0315983",
        "tt0078320",
        "tt0368933",
        "tt10952782",
        "tt1067733",
        "tt0430922",
        "tt5349428",
        "tt0887912",
        "tt1934269",
        "tt0873886",
        "tt5851680",
        "tt1272014",
        "tt4530422",
        "tt0430051",
        "tt0119567",
        "tt3276924",
        "tt2547584",
        "tt0067242",
        "tt0318374",
        "tt3705412",
        "tt0048607",
        "tt10309902",
        "tt2304655",
        "tt0255819",
        "tt4900716",
        "tt0172188",
        "tt0463345",
        "tt0090967",
        "tt0090270",
        "tt6462462",
        "tt0070233",
        "tt0111216",
        "tt8063840",
        "tt1196204",
        "tt0246464",
        "tt1715210",
        "tt4584862",
        "tt0042963",
        "tt0106204",
        "tt1772341",
        "tt0215911",
        "tt0497465",
        "tt0374812",
        "tt0421073",
        "tt3340446",
        "tt0098369",
        "tt7479718",
        "tt0099674",
        "tt9356952",
        "tt5501104",
        "tt0155776",
        "tt0080421",
        "tt5263116",
        "tt0974661",
        "tt0397065",
        "tt0120903",
        "tt1671496",
        "tt0228242",
        "tt0045551",
        "tt0453562",
        "tt5162658",
        "tt0780521",
        "tt0065416",
        "tt0143907",
        "tt1020543",
        "tt0067672",
        "tt0092865",
        "tt0432047",
        "tt0293429",
        "tt0768120",
        "tt0092268",
        "tt0054037",
        "tt12876132",
        "tt7083526",
        "tt0046911",
        "tt1730108",
        "tt6406848",
        "tt5785170",
        "tt0313300",
        "tt3704416",
        "tt0042648",
        "tt0087399",
        "tt0047990",
        "tt1600701",
        "tt2321421",
        "tt0332375",
        "tt0093855",
        "tt0102456",
        "tt8152324",
        "tt0149573",
        "tt0443536",
        "tt0050758",
        "tt0065662",
        "tt1927068",
        "tt0099703",
        "tt0316654",
        "tt4121610",
        "tt0091203",
        "tt0288861",
        "tt7666724",
        "tt0430912",
        "tt0239235",
        "tt3032028",
        "tt0067128",
        "tt1437358",
        "tt0072288",
        "tt3503406",
        "tt1038686",
        "tt0452694",
        "tt1869682",
        "tt7035004",
        "tt0089489",
        "tt0214178",
        "tt1929308",
        "tt0452625",
        "tt0044953",
        "tt0382621",
        "tt1067765",
        "tt1267500",
        "tt0124207",
        "tt0108065",
        "tt2473682",
        "tt5816682",
        "tt0099385",
        "tt0438875",
        "tt0046951",
        "tt2279339",
        "tt0050861",
        "tt0057887",
        "tt0435696",
        "tt0097366",
        "tt0299658",
        "tt6278008",
        "tt0450405",
        "tt0065761",
        "tt4559046",
        "tt2243393",
        "tt0387131",
        "tt0210382",
        "tt0086873",
        "tt0265029",
        "tt1810697",
        "tt0060457",
        "tt3029556",
        "tt0946999",
        "tt9685342",
        "tt5013056",
        "tt2637276",
        "tt1245736",
        "tt0072401",
        "tt0439123",
        "tt0052993",
        "tt0107096",
        "tt0086859",
        "tt0049291",
        "tt0044079",
        "tt0181316",
        "tt0814014",
        "tt0105690",
        "tt0379071",
        "tt4178092",
        "tt2025690",
        "tt0043117",
        "tt7282278",
        "tt0048393",
        "tt4451458",
        "tt0057603",
        "tt0055471",
        "tt0453494",
        "tt0240419",
        "tt0367594",
        "tt0254455",
        "tt1496422",
        "tt0108169",
        "tt0119905",
        "tt0101366",
        "tt0114354",
        "tt0052556",
        "tt0949731",
        "tt0089755",
        "tt3186318",
        "tt0397101",
        "tt0050112",
        "tt0800325",
        "tt0050704",
        "tt0058404",
        "tt0054038",
        "tt1611224",
        "tt0480556",
        "tt0282628",
        "tt5699154",
        "tt0269266",
        "tt0136997",
        "tt3742378",
        "tt0420238",
        "tt0095031",
        "tt0358082",
        "tt2404461",
        "tt4457678",
        "tt0109279",
        "tt1085779",
        "tt0079488",
        "tt1234721",
        "tt0062235",
        "tt0044446",
        "tt1183276",
        "tt0107953",
        "tt0045961",
        "tt7431594",
        "tt0078513",
        "tt0106309",
        "tt2404311",
        "tt0077681",
        "tt1877543",
        "tt1996264",
        "tt0357037",
        "tt0425210",
        "tt0795434",
        "tt0418880",
        "tt0120710",
        "tt0071241",
        "tt4853102",
        "tt6149936",
        "tt0991347",
        "tt0283139",
        "tt0069516",
        "tt0428532",
        "tt0061578",
        "tt0068615",
        "tt7204006",
        "tt0416675",
        "tt0084268",
        "tt2027140",
        "tt1723121",
        "tt6474040",
        "tt0245238",
        "tt0970179",
        "tt0279778",
        "tt7070818",
        "tt0089066",
        "tt6705860",
        "tt0111686",
        "tt5140878",
        "tt2626350",
        "tt0380538",
        "tt1429392",
        "tt0199626",
        "tt1058601",
        "tt0242252",
        "tt0404978",
        "tt0477252",
        "tt1964418",
        "tt9310280",
        "tt0067741",
        "tt0088714",
        "tt0117008",
        "tt3799694",
        "tt0145487",
        "tt0120004",
        "tt0808244",
        "tt0104257",
        "tt0054988",
        "tt0074441",
        "tt0307987",
        "tt1119646",
        "tt0347014",
        "tt1266029",
        "tt3332304",
        "tt0116410",
        "tt1954315",
        "tt9648994",
        "tt0080889",
        "tt5790492",
        "tt0116407",
        "tt1846589",
        "tt0121164",
        "tt5674842",
        "tt0100212",
        "tt0099524",
        "tt0119822",
        "tt0279331",
        "tt0206067",
        "tt8179388",
        "tt3732252",
        "tt0120632",
        "tt1891884",
        "tt0090660",
        "tt0255309",
        "tt4846232",
        "tt0081975",
        "tt0118971",
        "tt0401792",
        "tt0101991",
        "tt0441782",
        "tt13510660",
        "tt2634414",
        "tt0180037",
        "tt0116151",
        "tt0167137",
        "tt0087660",
        "tt1151922",
        "tt7798634",
        "tt1472059",
        "tt0976222",
        "tt0050197",
        "tt1274300",
        "tt0353725",
        "tt1727388",
        "tt8163224",
        "tt3976280",
        "tt4568328",
        "tt0260991",
        "tt0054371",
        "tt0472160",
        "tt0485601",
        "tt0084516",
        "tt0110725",
        "tt0236784",
        "tt0073586",
        "tt2106529",
        "tt0317219",
        "tt0386005",
        "tt0785012",
        "tt0109555",
        "tt2109184",
        "tt0160862",
        "tt6185674",
        "tt4155534",
        "tt0249462",
        "tt0059649",
        "tt0220806",
        "tt3352390",
        "tt0045557",
        "tt0462667",
        "tt0116922",
        "tt0179626",
        "tt1680305",
        "tt0043291",
        "tt0061452",
        "tt0059045",
        "tt0051381",
        "tt0102636",
        "tt1095217",
        "tt0113161",
        "tt0057358",
        "tt6048582",
        "tt11390036",
        "tt0106308",
        "tt1772240",
        "tt6878038",
        "tt5670152",
        "tt0844993",
        "tt0470521",
        "tt0080917",
        "tt5991410",
        "tt0106977",
        "tt2776074",
        "tt0044075",
        "tt2979336",
        "tt1259571",
        "tt2494834",
        "tt0068828",
        "tt0064612",
        "tt0049055",
        "tt0065611",
        "tt4040042",
        "tt0246266",
        "tt0098206",
        "tt0442933",
        "tt8342680",
        "tt0890882",
        "tt0066769",
        "tt0218922",
        "tt2070776",
        "tt0080736",
        "tt2007413",
        "tt1020530",
        "tt0450121",
        "tt0120777",
        "tt0378109",
        "tt0382625",
        "tt0084532",
        "tt0082122",
        "tt0079118",
        "tt2465146",
        "tt1170358",
        "tt0483578",
        "tt3717490",
        "tt0303785",
        "tt0095037",
        "tt0466449",
        "tt0248185",
        "tt1018818",
        "tt0099720",
        "tt0055073",
        "tt1217070",
        "tt0055038",
        "tt7851428",
        "tt0043973",
        "tt1881024",
        "tt0117398",
        "tt5088794",
        "tt0362269",
        "tt0105236",
        "tt2258858",
        "tt0414387",
        "tt0059837",
        "tt0082370",
        "tt0104412",
        "tt0421528",
        "tt0054756",
        "tt1657510",
        "tt0077868",
        "tt0807721",
        "tt0110322",
        "tt0326664",
        "tt7740496",
        "tt2119532",
        "tt0114345",
        "tt2198161",
        "tt0116282",
        "tt1773020",
        "tt1331329",
        "tt1397514",
        "tt1437212",
        "tt1322306",
        "tt1727885",
        "tt2339741",
        "tt0446707",
        "tt0078087",
        "tt4287320",
        "tt5957584",
        "tt1189076",
        "tt5918028",
        "tt2402157",
        "tt0062861",
        "tt1529572",
        "tt0140348",
        "tt0404552",
        "tt2567712",
        "tt3032074",
        "tt2293640",
        "tt0072443",
        "tt1893273",
        "tt0099088",
        "tt0107468",
        "tt0333766",
        "tt0437086",
        "tt4432480",
        "tt0852726",
        "tt0045578",
        "tt8393332",
        "tt0160127",
        "tt1611823",
        "tt1194242",
        "tt0073747",
        "tt0427229",
        "tt0168629",
        "tt1762399",
        "tt0059260",
        "tt0087578",
        "tt1866249",
        "tt0373469",
        "tt0372334",
        "tt1781827",
        "tt0071733",
        "tt0468569",
        "tt8956390",
        "tt1985981",
        "tt0152432",
        "tt2752200",
        "tt4695012",
        "tt0082467",
        "tt0088323",
        "tt0384810",
        "tt0053041",
        "tt0068321",
        "tt0082559",
        "tt0060094",
        "tt0051221",
        "tt2690226",
        "tt0329584",
        "tt0060464",
        "tt0093605",
        "tt0373747",
        "tt0071960",
        "tt0403522",
        "tt0044072",
        "tt0045564",
        "tt0374153",
        "tt0072684",
        "tt1595656",
        "tt0453978",
        "tt2538654",
        "tt0047422",
        "tt1756476",
        "tt0111055",
        "tt1815708",
        "tt5143890",
        "tt3236120",
        "tt0092007",
        "tt0084234",
        "tt0054997",
        "tt3904272",
        "tt0098627",
        "tt0061787",
        "tt2702724",
        "tt8747160",
        "tt0068339",
        "tt0279493",
        "tt4061620",
        "tt2265171",
        "tt5047336",
        "tt2310332",
        "tt0105415",
        "tt0091002",
        "tt1712057",
        "tt1267498",
        "tt1447791",
        "tt0332452",
        "tt0102713",
        "tt13393728",
        "tt0046330",
        "tt0103112",
        "tt1371117",
        "tt0119510",
        "tt0293832",
        "tt4353250",
        "tt4065212",
        "tt0111625",
        "tt0088161",
        "tt0096933",
        "tt6874254",
        "tt0067656",
        "tt6041362",
        "tt0045670",
        "tt0056357",
        "tt2024506",
        "tt0271337",
        "tt0056943",
        "tt0215129",
        "tt2427502",
        "tt1277737",
        "tt0055207",
        "tt0234000",
        "tt0381849",
        "tt0078326",
        "tt6139732",
        "tt0102825",
        "tt0111793",
        "tt0055277",
        "tt0074964",
        "tt5078214",
        "tt1206585",
        "tt0214289",
        "tt5759590",
        "tt0132347",
        "tt0089869",
        "tt7958736",
        "tt0063285",
        "tt0119889",
        "tt1891755",
        "tt3339674",
        "tt7166042",
        "tt2217458",
        "tt0073349",
        "tt0273982",
        "tt1748122",
        "tt0203009",
        "tt2330927",
        "tt4925292",
        "tt0063462",
        "tt1446147",
        "tt0445054",
        "tt0053131",
        "tt0378194",
        "tt0477273",
        "tt1396208",
        "tt2083383",
        "tt3467412",
        "tt3097204",
        "tt0070046",
        "tt0825241",
        "tt0405866",
        "tt0059126",
        "tt0489486",
        "tt0043362",
        "tt0187579",
        "tt11134856",
        "tt0274166",
        "tt0332834",
        "tt0066900",
        "tt0423195",
        "tt0272736",
        "tt7212754",
        "tt0056211",
        "tt0119395",
        "tt0431619",
        "tt5239564",
        "tt0059749",
        "tt0116191",
        "tt3014866",
        "tt0102803",
        "tt1684925",
        "tt6972372",
        "tt0116279",
        "tt1043749",
        "tt0067658",
        "tt0055304",
        "tt0359564",
        "tt9173002",
        "tt0109117",
        "tt0048696",
        "tt1403144",
        "tt7317482",
        "tt1618442",
        "tt0056905",
        "tt0088117",
        "tt0477078",
        "tt2094064",
        "tt10540024",
        "tt1323605",
        "tt0100301",
        "tt0203540",
        "tt0115016",
        "tt8485772",
        "tt0093220",
        "tt0086308",
        "tt0110123",
        "tt0168740",
        "tt1014774",
        "tt0058331",
        "tt0078780",
        "tt10696896",
        "tt0172684",
        "tt0416315",
        "tt0100502",
        "tt1401607",
        "tt0073692",
        "tt2713324",
        "tt1189340",
        "tt0855895",
        "tt0049301",
        "tt0106489",
        "tt5325684",
        "tt0061447",
        "tt0050653",
        "tt0064117",
        "tt0324127",
        "tt1146285",
        "tt0068931",
        "tt0120037",
        "tt0048613",
        "tt0082497",
        "tt0058003",
        "tt0093191",
        "tt0300237",
        "tt0295375",
        "tt0095294",
        "tt0088889",
        "tt0052560",
        "tt0176269",
        "tt0046807",
        "tt0081534",
        "tt0248928",
        "tt0310001",
        "tt0077711",
        "tt0808357",
        "tt0479143",
        "tt1352393",
        "tt1042499",
        "tt0424823",
        "tt0077631",
        "tt1422136",
        "tt0116828",
        "tt1229405",
        "tt0042285",
        "tt0089937",
        "tt3794028",
        "tt0110169",
        "tt0059893",
        "tt0102915",
        "tt2199571",
        "tt1595366",
        "tt0367631",
        "tt2467046",
        "tt0286797",
        "tt0067681",
        "tt0048593",
        "tt0054343",
        "tt5981944",
        "tt0082367",
        "tt1341341",
        "tt3616916",
        "tt0113849",
        "tt0357054",
        "tt0082797",
        "tt0098519",
        "tt0094138",
        "tt1549589",
        "tt2040560",
        "tt0429277",
        "tt0105414",
        "tt0360960",
        "tt0074586",
        "tt1120985",
        "tt0120784",
        "tt0090679",
        "tt1791682",
        "tt1098327",
        "tt0047630",
        "tt3611266",
        "tt4624424",
        "tt0061634",
        "tt1999890",
        "tt10556320",
        "tt0114212",
        "tt0457430",
        "tt0301744",
        "tt0061197",
        "tt0113774",
        "tt0490086",
        "tt1726592",
        "tt1532538",
        "tt2334873",
        "tt0100240",
        "tt0057642",
        "tt1204883",
        "tt8000718",
        "tt1843866",
        "tt0058018",
        "tt2788710",
        "tt1298649",
        "tt0388125",
        "tt0862826",
        "tt0106611",
        "tt3371366",
        "tt0119981",
        "tt0056315",
        "tt0088380",
        "tt0069341",
        "tt0069273",
        "tt10605812",
        "tt1709143",
        "tt0083260",
        "tt0054047",
        "tt0758053",
        "tt2014260",
        "tt4537888",
        "tt0047296",
        "tt0488798",
        "tt2907640",
        "tt7304802",
        "tt0065492",
        "tt0052233",
        "tt1114723",
        "tt0085333",
        "tt0115813",
        "tt0860454",
        "tt0382932",
        "tt1642665",
        "tt2582846",
        "tt0163983",
        "tt0107001",
        "tt3778086",
        "tt0057093",
        "tt11953248",
        "tt0161860",
        "tt0102555",
        "tt7773210",
        "tt0061594",
        "tt0093476",
        "tt0050817",
        "tt0047944",
        "tt1226837",
        "tt1230215",
        "tt0087065",
        "tt1018765",
        "tt0068327",
        "tt6449336",
        "tt0054248",
        "tt8045906",
        "tt0123987",
        "tt0095016",
        "tt0937375",
        "tt0092718",
        "tt15234108",
        "tt6644200",
        "tt0197096",
        "tt1454718",
        "tt0266260",
        "tt1540011",
        "tt0086443",
        "tt0403508",
        "tt0049041",
        "tt0059314",
        "tt0088015",
        "tt4746484",
        "tt1730768",
        "tt0246592",
        "tt0086972",
        "tt0824330",
        "tt0076301",
        "tt8212958",
        "tt4995776",
        "tt0056264",
        "tt1699163",
        "tt0104030",
        "tt0061085",
        "tt0072019",
        "tt0111438",
        "tt0085551",
        "tt0086960",
        "tt0065772",
        "tt0331632",
        "tt0465967",
        "tt0069446",
        "tt0256415",
        "tt0273718",
        "tt0056941",
        "tt0051878",
        "tt8435002",
        "tt8396294",
        "tt2147728",
        "tt0105916",
        "tt0042644",
        "tt0071167",
        "tt0165982",
        "tt10895576",
        "tt0053134",
        "tt0062467",
        "tt1912398",
        "tt0050397",
        "tt0074103",
        "tt2248944",
        "tt3543258",
        "tt6708044",
        "tt0133952",
        "tt4341532",
        "tt0051744",
        "tt1787759",
        "tt1020937",
        "tt0064040",
        "tt0120915",
        "tt0057187",
        "tt0324216",
        "tt1587157",
        "tt6221000",
        "tt0049646",
        "tt0865560",
        "tt0057078",
        "tt6193408",
        "tt0069243",
        "tt0051047",
        "tt0043539",
        "tt0091635",
        "tt1436045",
        "tt0103064",
        "tt0059113",
        "tt0318462",
        "tt0242193",
        "tt0276329",
        "tt0288243",
        "tt10310140",
        "tt0372824",
        "tt0118044",
        "tt0946998",
        "tt3778644",
        "tt6722030",
        "tt5216534",
        "tt0427208",
        "tt0874271",
        "tt0804461",
        "tt7679126",
        "tt0455362",
        "tt0252985",
        "tt0093692",
        "tt0457433",
        "tt5592796",
        "tt1966385",
        "tt0131325",
        "tt0047396",
        "tt3398052",
        "tt5304688",
        "tt2557490",
        "tt2737050",
        "tt0088846",
        "tt0240200",
        "tt0046839",
        "tt15686202",
        "tt2574698",
        "tt0081573",
        "tt4368098",
        "tt2103264",
        "tt3861390",
        "tt0347416",
        "tt3259178",
        "tt0209163",
        "tt0081777",
        "tt1343046",
        "tt0162650",
        "tt0068326",
        "tt4663992",
        "tt0309725",
        "tt0104561",
        "tt10840884",
        "tt0365907",
        "tt0122393",
        "tt1179258",
        "tt0103950",
        "tt11260832",
        "tt11274100",
        "tt2396690",
        "tt5470222",
        "tt4847454",
        "tt0111003",
        "tt0090583",
        "tt0408345",
        "tt0454931",
        "tt0432289",
        "tt0048445",
        "tt4356480",
        "tt1717724",
        "tt0209322",
        "tt0043371",
        "tt1340108",
        "tt0114781",
        "tt0058230",
        "tt0111173",
        "tt0278500",
        "tt0105128",
        "tt8054608",
        "tt0462538",
        "tt0161100",
        "tt0308131",
        "tt0372873",
        "tt0140379",
        "tt0091869",
        "tt7256866",
        "tt4196776",
        "tt0357905",
        "tt0821810",
        "tt9057808",
        "tt0186151",
        "tt0099762",
        "tt0068657",
        "tt2319889",
        "tt0054198",
        "tt0430710",
        "tt0065936",
        "tt2176786",
        "tt0065524",
        "tt10434142",
        "tt0087653",
        "tt5776858",
        "tt0245891",
        "tt1523483",
        "tt0079641",
        "tt1568911",
        "tt0295700",
        "tt1781922",
        "tt0902290",
        "tt0050763",
        "tt4632440",
        "tt0410764",
        "tt0314111",
        "tt0094669",
        "tt0219822",
        "tt8296660",
        "tt4034228",
        "tt0389957",
        "tt0085913",
        "tt3289712",
        "tt0791309",
        "tt0092118",
        "tt0489270",
        "tt0058548",
        "tt8110640",
        "tt1560139",
        "tt0088103",
        "tt0417189",
        "tt0119707",
        "tt6471684",
        "tt0369918",
        "tt0065537",
        "tt4552524",
        "tt0043915",
        "tt0056322",
        "tt1343755",
        "tt0104761",
        "tt4727512",
        "tt0052954",
        "tt0062863",
        "tt11656220",
        "tt7681824",
        "tt13298992",
        "tt0093756",
        "tt0047086",
        "tt0042367",
        "tt4302956",
        "tt0287467",
        "tt0312773",
        "tt0080120",
        "tt0492481",
        "tt8186318",
        "tt2294677",
        "tt0449851",
        "tt0056910",
        "tt5128328",
        "tt0184503",
        "tt0453047",
        "tt4961322",
        "tt0117315",
        "tt0082969",
        "tt0062645",
        "tt0283632",
        "tt2187114",
        "tt0119109",
        "tt7458920",
        "tt0053472",
        "tt1747958",
        "tt0196995",
        "tt0479506",
        "tt0907674",
        "tt1840417",
        "tt0062301",
        "tt2917388",
        "tt0174480",
        "tt3011960",
        "tt0087032",
        "tt0074113",
        "tt0112913",
        "tt0119223",
        "tt0091877",
        "tt0338466",
        "tt2871116",
        "tt2763304",
        "tt0121352",
        "tt7251666",
        "tt7099280",
        "tt0091428",
        "tt1320082",
        "tt2296404",
        "tt0889606",
        "tt0046970",
        "tt1628841",
        "tt0076915",
        "tt2524674",
        "tt0077523",
        "tt1006926",
        "tt4379800",
        "tt0453729",
        "tt0458413",
        "tt0047580",
        "tt0107614",
        "tt0152836",
        "tt8567342",
        "tt0103247",
        "tt0065777",
        "tt1764234",
        "tt0119416",
        "tt0067384",
        "tt0093743",
        "tt0271748",
        "tt1258123",
        "tt0080360",
        "tt0114814",
        "tt0100050",
        "tt1232838",
        "tt0111252",
        "tt0045920",
        "tt0055278",
        "tt0090917",
        "tt0413895",
        "tt0096321",
        "tt9563632",
        "tt5333110",
        "tt0361748",
        "tt0780622",
        "tt6101820",
        "tt0114210",
        "tt0106557",
        "tt0103074",
        "tt10380900",
        "tt0237138",
        "tt7153766",
        "tt0119051",
        "tt0235606",
        "tt6190198",
        "tt0102932",
        "tt0320691",
        "tt0043131",
        "tt0084955",
        "tt0093428",
        "tt1727516",
        "tt0367959",
        "tt11580854",
        "tt9252468",
        "tt0338751",
        "tt9072352",
        "tt0933342",
        "tt3496372",
        "tt0378215",
        "tt1234719",
        "tt4504044",
        "tt0824375",
        "tt16027122",
        "tt0042372",
        "tt0098141",
        "tt0424205",
        "tt4080728",
        "tt0947802",
        "tt5109784",
        "tt2614860",
        "tt0044774",
        "tt0313196",
        "tt3829920",
        "tt1981107",
        "tt0091541",
        "tt1582248",
        "tt3176134",
        "tt0419749",
        "tt11057594",
        "tt0092537",
        "tt0051411",
        "tt4919484",
        "tt0057622",
        "tt0057329",
        "tt0112702",
        "tt0081738",
        "tt8818842",
        "tt4622512",
        "tt0092797",
        "tt0050646",
        "tt6513656",
        "tt0060315",
        "tt0046802",
        "tt2634384",
        "tt4486148",
        "tt2976182",
        "tt2713180",
        "tt7465992",
        "tt6170954",
        "tt2004279",
        "tt0488962",
        "tt7014006",
        "tt3219194",
        "tt1190910",
        "tt0114614",
        "tt0095863",
        "tt0156985",
        "tt0430105",
        "tt0069097",
        "tt2101569",
        "tt0382810",
        "tt9812474",
        "tt0094006",
        "tt0366304",
        "tt3060492",
        "tt3380264",
        "tt5305246",
        "tt5927352",
        "tt0114898",
        "tt6895284",
        "tt0068502",
        "tt0357277",
        "tt0072856",
        "tt0114576",
        "tt0432291",
        "tt0120731",
        "tt0155975",
        "tt0466839",
        "tt7903530",
        "tt5502766",
        "tt3303730",
        "tt0314331",
        "tt0110027",
        "tt0765451",
        "tt0369637",
        "tt1524137",
        "tt0071557",
        "tt0063458",
        "tt0824747",
        "tt0052811",
        "tt1512685",
        "tt13045890",
        "tt1984153",
        "tt0061017",
        "tt9467386",
        "tt0089501",
        "tt0100029",
        "tt0190332",
        "tt0044121",
        "tt0043899",
        "tt0064425",
        "tt0466771",
        "tt0286635",
        "tt2282849",
        "tt0085382",
        "tt1186369",
        "tt8129794",
        "tt1620620",
        "tt0073008",
        "tt0090644",
        "tt1320239",
        "tt0051845",
        "tt0280460",
        "tt1748227",
        "tt0445396",
        "tt0090021",
        "tt1253863",
        "tt5089786",
        "tt0087428",
        "tt0294357",
        "tt0149261",
        "tt1773753",
        "tt0266489",
        "tt0409034",
        "tt3554046",
        "tt0057590",
        "tt0127665",
        "tt3903852",
        "tt6450186",
        "tt0120321",
        "tt7329858",
        "tt2719868",
        "tt1322269",
        "tt0048272",
        "tt0305999",
        "tt0118571",
        "tt0108037",
        "tt1186830",
        "tt0407246",
        "tt2053463",
        "tt3344694",
        "tt0091256"
    ],
    "test_unseen": [
        "tt7460806",
        "tt4538916",
        "tt0065148",
        "tt0092086",
        "tt7436642",
        "tt0082398",
        "tt1286159",
        "tt2328549",
        "tt0086856",
        "tt0213775",
        "tt0450972",
        "tt4047140",
        "tt0140412",
        "tt0270980",
        "tt0086984",
        "tt2400463",
        "tt0379270",
        "tt1834319",
        "tt2304953",
        "tt0043955",
        "tt1524575",
        "tt0087909",
        "tt0055738",
        "tt0091042",
        "tt0092656",
        "tt0344604",
        "tt0057565",
        "tt0073778",
        "tt0099253",
        "tt1403988",
        "tt0068768",
        "tt0202402",
        "tt0042249",
        "tt0065834",
        "tt0113118",
        "tt0119665",
        "tt0057697",
        "tt1392744",
        "tt8406738",
        "tt0069237",
        "tt10125662",
        "tt1258998",
        "tt5247704",
        "tt0093543",
        "tt0075793",
        "tt0100828",
        "tt1672845",
        "tt3360038",
        "tt7715070",
        "tt0072281",
        "tt0114941",
        "tt0066894",
        "tt4677578",
        "tt1329454",
        "tt0050281",
        "tt0096966",
        "tt0076070",
        "tt0303184",
        "tt0172234",
        "tt5168192",
        "tt2364841",
        "tt1071875",
        "tt0090956",
        "tt0139809",
        "tt9584814",
        "tt0758758",
        "tt0425061",
        "tt0208092",
        "tt0091637",
        "tt0974536",
        "tt0785006",
        "tt0063573",
        "tt0139699",
        "tt0108333",
        "tt0120646",
        "tt2274172",
        "tt0089523",
        "tt0285441",
        "tt5979920",
        "tt2062559",
        "tt0097390",
        "tt0057986",
        "tt0101453",
        "tt0112679",
        "tt0775529",
        "tt0103786",
        "tt14168118",
        "tt1014759",
        "tt0079946",
        "tt0113097",
        "tt0082888",
        "tt0139898",
        "tt0329393",
        "tt0090037",
        "tt0116778",
        "tt0242519",
        "tt0200071",
        "tt2186933",
        "tt0183523",
        "tt0118742",
        "tt0426931",
        "tt0066970",
        "tt0325805",
        "tt1727535",
        "tt0269763",
        "tt1527186",
        "tt6084472",
        "tt0060760",
        "tt0061809",
        "tt0112857",
        "tt0129794",
        "tt0086637",
        "tt0074179",
        "tt0158493",
        "tt0373283",
        "tt0169164",
        "tt3711510",
        "tt1649419",
        "tt0455957",
        "tt2035630",
        "tt1598778",
        "tt0389328",
        "tt0107387",
        "tt11750282",
        "tt0498536",
        "tt0042994",
        "tt0435625",
        "tt0045935",
        "tt1618447",
        "tt0302297",
        "tt0227277",
        "tt1411664",
        "tt3766394",
        "tt0100816",
        "tt6277824",
        "tt0366596",
        "tt0465538",
        "tt2717822",
        "tt1201167",
        "tt0044419",
        "tt0096252",
        "tt2937366",
        "tt0478970",
        "tt0118556",
        "tt1324058",
        "tt0051554",
        "tt0356999",
        "tt0113922",
        "tt10739666",
        "tt0133122",
        "tt0189492",
        "tt0059232",
        "tt0070034",
        "tt10483386",
        "tt0100477",
        "tt2474932",
        "tt0186566",
        "tt4377918",
        "tt0120794",
        "tt0198488",
        "tt0065225",
        "tt1821694",
        "tt0204504",
        "tt3627704",
        "tt1245647",
        "tt8717446",
        "tt0904049",
        "tt4205896",
        "tt0053473",
        "tt2403880",
        "tt2141875",
        "tt0780504",
        "tt0111127",
        "tt7126948",
        "tt5687236",
        "tt0205177",
        "tt0052619",
        "tt0094226",
        "tt1174732",
        "tt2551650",
        "tt1320244",
        "tt12246266",
        "tt1625134",
        "tt0096324",
        "tt0085415",
        "tt0104774",
        "tt3469046",
        "tt8399664",
        "tt0050126",
        "tt0384286",
        "tt0443584",
        "tt5190958",
        "tt0075223",
        "tt1226753",
        "tt1616194",
        "tt1754141",
        "tt1208664",
        "tt9045008",
        "tt0071424",
        "tt0451803",
        "tt0339827",
        "tt1423995",
        "tt0059116",
        "tt0043142",
        "tt0050330",
        "tt8220326",
        "tt4262174",
        "tt1024648",
        "tt1583303",
        "tt9831136",
        "tt10358022",
        "tt0191610",
        "tt0478134",
        "tt0134619",
        "tt0052104",
        "tt1577040",
        "tt0058007",
        "tt0083248",
        "tt0116164",
        "tt7609114",
        "tt0044486",
        "tt0429591",
        "tt0814659",
        "tt9174334",
        "tt0054788",
        "tt0061493",
        "tt0088336",
        "tt0783598",
        "tt0090812",
        "tt0057809",
        "tt2226285",
        "tt0076009",
        "tt0405422",
        "tt0057129",
        "tt0099043",
        "tt3089326",
        "tt4853926",
        "tt0369672",
        "tt0043012",
        "tt1980929",
        "tt0386751",
        "tt0327850",
        "tt0074569",
        "tt0882771",
        "tt0334226",
        "tt7871054",
        "tt1678054",
        "tt0087803",
        "tt10872600",
        "tt0089503",
        "tt0052771",
        "tt2378281",
        "tt1670635",
        "tt0118880",
        "tt0093660",
        "tt0092144",
        "tt0070814",
        "tt0192455",
        "tt2555736",
        "tt0058405",
        "tt0061380",
        "tt0406759",
        "tt0466500",
        "tt3501492",
        "tt13698928",
        "tt0114924",
        "tt0295526",
        "tt0097576",
        "tt0071695",
        "tt4270516",
        "tt1412528",
        "tt4354756",
        "tt8435308",
        "tt0386588",
        "tt5846744",
        "tt1152282",
        "tt1708532",
        "tt6777056",
        "tt3182590",
        "tt0120773",
        "tt0052862",
        "tt0046183",
        "tt0281108",
        "tt0138097",
        "tt0077327",
        "tt0064175",
        "tt0290673",
        "tt0375611",
        "tt0380687",
        "tt0051605",
        "tt1921064",
        "tt1272013",
        "tt0104779",
        "tt0362270",
        "tt2132285",
        "tt3445580",
        "tt1302559",
        "tt9777644",
        "tt3415992",
        "tt0112536",
        "tt2309600",
        "tt0439630",
        "tt7580570",
        "tt0056732",
        "tt0066392",
        "tt6926486",
        "tt0077474",
        "tt0070354",
        "tt3982482",
        "tt0103919",
        "tt0422093",
        "tt0926084",
        "tt0364647",
        "tt4418168",
        "tt3138104",
        "tt0092068",
        "tt12505468",
        "tt0083349",
        "tt5082670",
        "tt0105695",
        "tt0338477",
        "tt3844362",
        "tt0120791",
        "tt2241691",
        "tt0419706",
        "tt13363828",
        "tt2386490",
        "tt0055489",
        "tt0062185",
        "tt0297162",
        "tt1409024",
        "tt1046173",
        "tt2543164",
        "tt0383534",
        "tt3317234",
        "tt1213012",
        "tt2091473",
        "tt0454082",
        "tt0067900",
        "tt1572311",
        "tt0284034",
        "tt0089271",
        "tt0046294",
        "tt0413879",
        "tt8430598",
        "tt5981304",
        "tt0058382",
        "tt0053270",
        "tt0104006",
        "tt0118615",
        "tt2512170",
        "tt1442584",
        "tt0106881",
        "tt0256359",
        "tt1187046",
        "tt0098691",
        "tt1038142",
        "tt0255909",
        "tt0058275",
        "tt0359013",
        "tt4168502",
        "tt0161081",
        "tt0102815",
        "tt11531530",
        "tt0182251",
        "tt0255094",
        "tt7746986",
        "tt0480255",
        "tt0116695",
        "tt2608224",
        "tt1520496",
        "tt1881002",
        "tt0439695",
        "tt0064035",
        "tt0220506",
        "tt3103576",
        "tt0047562",
        "tt0043744",
        "tt0065938",
        "tt0078872",
        "tt0120824",
        "tt7984734",
        "tt0155753",
        "tt8201170",
        "tt0120522",
        "tt0056112",
        "tt4864624",
        "tt3364264",
        "tt4326444",
        "tt0117887",
        "tt0079679",
        "tt0120070",
        "tt0067713",
        "tt7869070",
        "tt6610280",
        "tt0084335",
        "tt0045513",
        "tt0062457",
        "tt0084707",
        "tt5638500",
        "tt3396114",
        "tt2106361",
        "tt0107311",
        "tt0146645",
        "tt6384386",
        "tt0964185",
        "tt0112778",
        "tt5917226",
        "tt1542344",
        "tt0325655",
        "tt2277860",
        "tt0069833",
        "tt2914740",
        "tt5785200",
        "tt1859522",
        "tt0051020",
        "tt1720047",
        "tt0106986",
        "tt2869728",
        "tt5096628",
        "tt0059470",
        "tt0080520",
        "tt0070909",
        "tt5719700",
        "tt0064118",
        "tt0364045",
        "tt0059051",
        "tt0091814",
        "tt0116770",
        "tt9248934",
        "tt12664618",
        "tt0049110",
        "tt0438488",
        "tt1562899",
        "tt0112722",
        "tt6502580",
        "tt1106447",
        "tt0266543",
        "tt0055205",
        "tt0079758",
        "tt0097858",
        "tt0382691",
        "tt3531824",
        "tt1664809",
        "tt2023690",
        "tt0051955",
        "tt0287934",
        "tt0118851",
        "tt0463998",
        "tt0464049",
        "tt4682136",
        "tt1911658",
        "tt8385148",
        "tt0073858",
        "tt1104006",
        "tt2046090",
        "tt0799949",
        "tt1738293",
        "tt4795124",
        "tt0110989",
        "tt5589212",
        "tt0082894",
        "tt0117723",
        "tt1650453",
        "tt0107004",
        "tt0058461",
        "tt0050166",
        "tt8130904",
        "tt0116294",
        "tt1235124",
        "tt1564349",
        "tt5636668",
        "tt0083869",
        "tt0419058",
        "tt0249478",
        "tt0053810",
        "tt0283503",
        "tt0052957",
        "tt0072933",
        "tt0356618",
        "tt0089853",
        "tt0042332",
        "tt0061191",
        "tt0449088",
        "tt3411432",
        "tt0093793",
        "tt0058523",
        "tt0790721",
        "tt2504308",
        "tt0091223",
        "tt0119731",
        "tt0119874",
        "tt0084182",
        "tt0120841",
        "tt0307076",
        "tt0098194",
        "tt0117786",
        "tt0094082",
        "tt0120008",
        "tt0083739",
        "tt0314431",
        "tt0062873",
        "tt0115685",
        "tt0477139",
        "tt2926068",
        "tt1318517",
        "tt1846487",
        "tt5348236",
        "tt1308728",
        "tt0054743",
        "tt5033342",
        "tt1742336",
        "tt4547056",
        "tt0084370",
        "tt0451983",
        "tt0110222",
        "tt1170399",
        "tt0076327",
        "tt0056443",
        "tt0057426",
        "tt0164550",
        "tt3740778",
        "tt1175709",
        "tt0058586",
        "tt0077636",
        "tt1027747",
        "tt0107413",
        "tt0094713",
        "tt0855824",
        "tt0424095",
        "tt2002868",
        "tt2176013",
        "tt0043759",
        "tt0085615",
        "tt11594766",
        "tt0415940",
        "tt0095963",
        "tt0245429",
        "tt0103110",
        "tt0079278",
        "tt0362225",
        "tt0414055",
        "tt0104802",
        "tt0117774",
        "tt0071315",
        "tt0093227",
        "tt0048691",
        "tt0091083",
        "tt0470761",
        "tt0117247",
        "tt0066026",
        "tt0042344",
        "tt1242782",
        "tt0069046",
        "tt0800240",
        "tt0071398",
        "tt0048394",
        "tt0135520",
        "tt11032374",
        "tt1451763",
        "tt0870111",
        "tt0119311",
        "tt7232438",
        "tt8350360",
        "tt0064952",
        "tt0120685",
        "tt0054389",
        "tt1204342",
        "tt0073241",
        "tt0156843",
        "tt0134847",
        "tt0055972",
        "tt2980648",
        "tt5814592",
        "tt0089841",
        "tt0460780",
        "tt0122227",
        "tt1388903",
        "tt0210312",
        "tt5610554",
        "tt0118735",
        "tt5027774",
        "tt1504429",
        "tt2209400",
        "tt0401420",
        "tt0092843",
        "tt0045555",
        "tt1674050",
        "tt6108090",
        "tt0073620",
        "tt1137450",
        "tt2182237",
        "tt0051454",
        "tt0084385",
        "tt0409182",
        "tt0061747",
        "tt0101004",
        "tt0401445",
        "tt0059346",
        "tt0218619",
        "tt0396752",
        "tt1133985",
        "tt4602066",
        "tt1438298",
        "tt0043476",
        "tt3958014",
        "tt0073092",
        "tt0110684",
        "tt1422835",
        "tt1931435",
        "tt0388795",
        "tt0122247",
        "tt7205316",
        "tt0445939",
        "tt9420624",
        "tt0082162",
        "tt0116552",
        "tt4741714",
        "tt1205551",
        "tt6191390",
        "tt0063413",
        "tt2334879",
        "tt2969458",
        "tt0060747",
        "tt1764651",
        "tt0059792",
        "tt0080684",
        "tt7203520",
        "tt0097737",
        "tt0067076",
        "tt0057820",
        "tt0057226",
        "tt0047603",
        "tt3521164",
        "tt0280962",
        "tt2345613",
        "tt0200550",
        "tt7917178",
        "tt1325004",
        "tt7166310",
        "tt0055988",
        "tt0045932",
        "tt1790809",
        "tt7886848",
        "tt0060665",
        "tt0052749",
        "tt0117338",
        "tt0096236",
        "tt14880612",
        "tt13802376",
        "tt0380510",
        "tt0084237",
        "tt0108539",
        "tt0368909",
        "tt1235189",
        "tt0213149",
        "tt0069005",
        "tt2854926",
        "tt0816462",
        "tt0074958",
        "tt6148090",
        "tt0451123",
        "tt0449869",
        "tt0065226",
        "tt3404246",
        "tt0078252",
        "tt0062120",
        "tt0111359",
        "tt0304547",
        "tt7725596",
        "tt0119304",
        "tt0331421",
        "tt8739582",
        "tt0113737",
        "tt0174330",
        "tt0049225",
        "tt8892064",
        "tt0758746",
        "tt10196398",
        "tt1242530",
        "tt0076752",
        "tt0061391",
        "tt0374569",
        "tt0433416",
        "tt3859310",
        "tt0412308",
        "tt5842616",
        "tt0112342",
        "tt0188694",
        "tt0214878",
        "tt2493486",
        "tt0075292",
        "tt0211661",
        "tt0418460",
        "tt3400980",
        "tt1650433",
        "tt0049322",
        "tt0052328",
        "tt0073373",
        "tt0991346",
        "tt1828289",
        "tt0308347",
        "tt0062395",
        "tt0045053",
        "tt2191765",
        "tt0100842",
        "tt0419422",
        "tt0408985",
        "tt2081194",
        "tt1399683",
        "tt2549540",
        "tt0049207",
        "tt1235552",
        "tt6223806",
        "tt0227458",
        "tt0093146",
        "tt1263778",
        "tt0170544",
        "tt0049800",
        "tt0369226",
        "tt4621630",
        "tt0060472",
        "tt0080653",
        "tt0054759",
        "tt0067411",
        "tt1605783",
        "tt0064437",
        "tt0075627",
        "tt0064718",
        "tt0160484",
        "tt0179774",
        "tt0107007",
        "tt5523010",
        "tt5734576",
        "tt1532958",
        "tt1725969",
        "tt0355611",
        "tt0059555",
        "tt0051437",
        "tt0382095",
        "tt0891527",
        "tt0112887",
        "tt3138698",
        "tt8647400",
        "tt9170086",
        "tt0047573",
        "tt0940585",
        "tt0335563",
        "tt0461894",
        "tt0479651",
        "tt0049521",
        "tt0243585",
        "tt1137477",
        "tt3563156",
        "tt0106339",
        "tt0093058",
        "tt1859650",
        "tt0381270",
        "tt5291604",
        "tt1985949",
        "tt0102517",
        "tt6809094",
        "tt0035423",
        "tt0079144",
        "tt1595354",
        "tt1575539",
        "tt0076584",
        "tt0462590",
        "tt2140037",
        "tt8726098",
        "tt0292720",
        "tt0444781",
        "tt0829150",
        "tt3210830",
        "tt0060475",
        "tt0118698",
        "tt0045693",
        "tt3312830",
        "tt0101698",
        "tt0388098",
        "tt0095985",
        "tt1305797",
        "tt0043935",
        "tt0361467",
        "tt1375789",
        "tt0109758",
        "tt1920849",
        "tt1050739",
        "tt5095030",
        "tt0112697",
        "tt1573072",
        "tt0088847",
        "tt0059399",
        "tt3716530",
        "tt4341582",
        "tt0117071",
        "tt1449283",
        "tt4357394",
        "tt0247425",
        "tt0068505",
        "tt0190419",
        "tt0116790",
        "tt0047209",
        "tt0482629",
        "tt1189006",
        "tt0242527",
        "tt0043992",
        "tt6850820",
        "tt0200767",
        "tt0062430",
        "tt0087359",
        "tt3409392",
        "tt0377749",
        "tt0262690",
        "tt7231572",
        "tt0078389",
        "tt0045631",
        "tt1091191",
        "tt0071221",
        "tt1734428",
        "tt0113855",
        "tt0364725",
        "tt0806679",
        "tt10239930",
        "tt0050213",
        "tt2320968",
        "tt1512235",
        "tt10661710",
        "tt0118125",
        "tt0057401",
        "tt0162503",
        "tt0443435",
        "tt0051658",
        "tt0367089",
        "tt1440232",
        "tt3212408",
        "tt0415003",
        "tt0078797",
        "tt1285009",
        "tt2042568",
        "tt0063794",
        "tt3215518",
        "tt1650062",
        "tt0114916",
        "tt3426262",
        "tt2015381",
        "tt0347791",
        "tt1954598",
        "tt6597246",
        "tt0048641",
        "tt0335266",
        "tt0047505",
        "tt2952634",
        "tt6141246",
        "tt0282496",
        "tt0060675",
        "tt0077743",
        "tt0103239",
        "tt0139414",
        "tt10132976",
        "tt0482088",
        "tt7459182",
        "tt10514222",
        "tt0072439",
        "tt2379713",
        "tt1535467",
        "tt0047879",
        "tt0098491",
        "tt0142241",
        "tt0043557",
        "tt6464678",
        "tt3699702",
        "tt0385880",
        "tt0068416",
        "tt1374989",
        "tt0173102",
        "tt0079386",
        "tt1172963",
        "tt0048820",
        "tt2265398",
        "tt0314693",
        "tt0288045",
        "tt0075005",
        "tt3044244",
        "tt0309600",
        "tt0061495",
        "tt1291652",
        "tt11460818",
        "tt0063970",
        "tt2224317",
        "tt0213203",
        "tt0123390",
        "tt0364120",
        "tt0758730",
        "tt0124315",
        "tt2115295",
        "tt0120610",
        "tt0090248",
        "tt2931140",
        "tt0108000",
        "tt5881528",
        "tt0389557",
        "tt1300854",
        "tt3106120",
        "tt0086489",
        "tt0266465",
        "tt2106675",
        "tt5061814",
        "tt2527336",
        "tt0067592",
        "tt0071899",
        "tt7846056",
        "tt0303858",
        "tt0800027",
        "tt0082813",
        "tt6859762",
        "tt1615065",
        "tt3159708",
        "tt0101732",
        "tt0043782",
        "tt0381061",
        "tt0050424",
        "tt0098022",
        "tt0075740",
        "tt0097539",
        "tt0119347",
        "tt0340137",
        "tt6263618",
        "tt0362942",
        "tt0054731",
        "tt0493171",
        "tt2364897",
        "tt1519461",
        "tt1420771",
        "tt0047679",
        "tt2358913",
        "tt0375785",
        "tt0108135",
        "tt1620604",
        "tt0101428",
        "tt3909336",
        "tt0765443",
        "tt0054898",
        "tt1560985",
        "tt1360822",
        "tt0059447",
        "tt0045323",
        "tt3547740",
        "tt1791528",
        "tt0078966",
        "tt0084434",
        "tt1139592",
        "tt0056568",
        "tt0922379",
        "tt0178033",
        "tt3110960",
        "tt0318649",
        "tt0441902",
        "tt0473444",
        "tt2515034",
        "tt0116287",
        "tt5844488",
        "tt1212451",
        "tt1198156",
        "tt0090966",
        "tt1179034",
        "tt0056172",
        "tt0114663",
        "tt0489237",
        "tt0439860",
        "tt3319920",
        "tt1535438",
        "tt0060877",
        "tt0042464",
        "tt0080936",
        "tt0069280",
        "tt0084814",
        "tt0047150",
        "tt0100419",
        "tt1298831",
        "tt0121765",
        "tt1029231",
        "tt8954732",
        "tt1810683",
        "tt6917290",
        "tt0067116",
        "tt0070474",
        "tt7717440",
        "tt0100934",
        "tt0814243",
        "tt0062695",
        "tt8698956",
        "tt1125914",
        "tt13342406",
        "tt0090585",
        "tt5270810",
        "tt0817177",
        "tt0780653",
        "tt6189022",
        "tt4857264",
        "tt7738930",
        "tt7158686",
        "tt0115766",
        "tt0114623",
        "tt6957966",
        "tt4062536",
        "tt0064727",
        "tt0119935",
        "tt0096098",
        "tt0312859",
        "tt1700467",
        "tt0052059",
        "tt1714205",
        "tt0104389",
        "tt0070825",
        "tt0120812",
        "tt0070040",
        "tt0119227",
        "tt0455499",
        "tt0331639",
        "tt2295750",
        "tt4466544",
        "tt0833476",
        "tt0069372",
        "tt2436516",
        "tt7740510",
        "tt0131479",
        "tt0157583",
        "tt0095647",
        "tt0250483",
        "tt2458106",
        "tt0810922",
        "tt1478338",
        "tt0810400",
        "tt0070334",
        "tt0330691",
        "tt0110475",
        "tt0084602",
        "tt0065738",
        "tt3203606",
        "tt11142762",
        "tt0049769",
        "tt0044517",
        "tt14315756",
        "tt0188674",
        "tt0866437",
        "tt0070013",
        "tt0095956",
        "tt0094884",
        "tt0049414",
        "tt0926380",
        "tt0076809",
        "tt2151915",
        "tt1855325",
        "tt0398286",
        "tt0096786",
        "tt2305051",
        "tt1605798",
        "tt4063178",
        "tt0356176",
        "tt0053582",
        "tt0113303",
        "tt0306841",
        "tt0366721",
        "tt0070643",
        "tt0078846",
        "tt0079590",
        "tt2692250",
        "tt2243361",
        "tt0114279",
        "tt0365847",
        "tt3255590",
        "tt3461908",
        "tt0311289",
        "tt0087263",
        "tt0071270",
        "tt6676028",
        "tt0060135",
        "tt4172430",
        "tt1972591",
        "tt11486994",
        "tt0423461",
        "tt1890375",
        "tt0216787",
        "tt0215750",
        "tt0289408",
        "tt0079702",
        "tt1922777",
        "tt0058085",
        "tt6284256",
        "tt0057225",
        "tt1054606",
        "tt5649144",
        "tt0087385",
        "tt0072342",
        "tt0053334",
        "tt0451787",
        "tt0417202",
        "tt0816442",
        "tt0058692",
        "tt0046348",
        "tt0045469",
        "tt0206314",
        "tt1645155",
        "tt1128075",
        "tt0402399",
        "tt5074352",
        "tt3612616",
        "tt0057918",
        "tt0061024",
        "tt1231587",
        "tt8098546",
        "tt1241330",
        "tt5425264",
        "tt3735246",
        "tt1219289",
        "tt0099073",
        "tt2402186",
        "tt0120534",
        "tt0300051",
        "tt1052040",
        "tt1646127",
        "tt0064353",
        "tt0051570",
        "tt1456472",
        "tt0056424",
        "tt2403961",
        "tt2390361",
        "tt1346961",
        "tt4994736",
        "tt0110329",
        "tt1602098",
        "tt0098660",
        "tt0435528",
        "tt0063759",
        "tt0454848",
        "tt0298814",
        "tt0461946",
        "tt3133722",
        "tt0485774",
        "tt0112769",
        "tt3296980",
        "tt3760922",
        "tt0457510",
        "tt0069228",
        "tt3901944",
        "tt1690368",
        "tt0356922",
        "tt0082958",
        "tt1060249",
        "tt2948472",
        "tt0100133",
        "tt10613992",
        "tt3302654",
        "tt7241926",
        "tt4154664",
        "tt0058863",
        "tt0070723",
        "tt0118771",
        "tt3239928",
        "tt0073605",
        "tt0061678",
        "tt1536044",
        "tt0071803",
        "tt1092633",
        "tt2103281",
        "tt0119687",
        "tt0081076",
        "tt0270321",
        "tt0402894",
        "tt1245492",
        "tt0371902",
        "tt0110516",
        "tt0305583",
        "tt5157456",
        "tt0218181",
        "tt0105719",
        "tt0090333",
        "tt0094862",
        "tt0408664",
        "tt0052530",
        "tt0301634",
        "tt0090605",
        "tt0083907",
        "tt3480164",
        "tt0094812",
        "tt0383846",
        "tt0472767",
        "tt0081480",
        "tt0093777",
        "tt0113451",
        "tt0451850",
        "tt0488414",
        "tt1951264",
        "tt0089822",
        "tt0425295",
        "tt2402927",
        "tt7245176",
        "tt2334779",
        "tt0054084",
        "tt0473705",
        "tt0065979",
        "tt10641972",
        "tt1602472",
        "tt0069890",
        "tt0415978",
        "tt2011971",
        "tt0377092",
        "tt1480656",
        "tt0078748",
        "tt0079642",
        "tt4357368",
        "tt0097253",
        "tt0079135",
        "tt1273202",
        "tt0107060",
        "tt7012864",
        "tt0075669",
        "tt0105165",
        "tt0493439",
        "tt1866205",
        "tt0051840",
        "tt0403537",
        "tt6197494",
        "tt0069995",
        "tt3923662",
        "tt0467817",
        "tt0396707",
        "tt2359002",
        "tt0057924",
        "tt0441796",
        "tt0284811",
        "tt4731136",
        "tt3832914",
        "tt5052474",
        "tt2404801",
        "tt0215132",
        "tt0042593",
        "tt1547234",
        "tt0076716",
        "tt1386703",
        "tt0078418",
        "tt0117540",
        "tt7104984",
        "tt0298744",
        "tt2063745",
        "tt0057919",
        "tt0988595",
        "tt0067093",
        "tt8237172",
        "tt0137338",
        "tt1318514",
        "tt0115561",
        "tt0067333",
        "tt1231580",
        "tt3347976",
        "tt1667310",
        "tt0845448",
        "tt0060574",
        "tt3511596",
        "tt0214915",
        "tt0113133",
        "tt0090848",
        "tt0078754",
        "tt0350028",
        "tt0800320",
        "tt1176960",
        "tt1757671",
        "tt0095134",
        "tt0234215",
        "tt0403360",
        "tt0113449",
        "tt3882082",
        "tt0361696",
        "tt0070444",
        "tt0184894",
        "tt0250690",
        "tt4799064",
        "tt0479341",
        "tt0106627",
        "tt0052687",
        "tt0053290",
        "tt0393956",
        "tt0488381",
        "tt0459759",
        "tt0106632",
        "tt0232500",
        "tt2053378",
        "tt0086034",
        "tt0210070",
        "tt0093640",
        "tt1806959",
        "tt0070351",
        "tt0046345",
        "tt0095675",
        "tt0083226",
        "tt0402901",
        "tt7315570",
        "tt0113492",
        "tt1800671",
        "tt0172493",
        "tt2082197",
        "tt0042192",
        "tt0770828",
        "tt0821442",
        "tt1473149",
        "tt0051713",
        "tt4641248",
        "tt0092605",
        "tt6012244",
        "tt3410408",
        "tt0116378",
        "tt0368658",
        "tt9100028",
        "tt0055797",
        "tt1458175",
        "tt0049406",
        "tt0196355",
        "tt0066892",
        "tt3512072",
        "tt1166100",
        "tt4981966",
        "tt0109770",
        "tt0042275",
        "tt0363472",
        "tt0830570",
        "tt0118660",
        "tt0227034",
        "tt2369154",
        "tt0092954",
        "tt3133246",
        "tt11867884",
        "tt0042824",
        "tt0306434",
        "tt4738776",
        "tt1355683",
        "tt0060453",
        "tt1717152",
        "tt1361541",
        "tt1024896",
        "tt0082594",
        "tt0046521",
        "tt1342402",
        "tt1244093",
        "tt11191344",
        "tt0106393",
        "tt0098999",
        "tt0066357",
        "tt0233422",
        "tt1415252",
        "tt0466766",
        "tt0068522",
        "tt5080556",
        "tt0117913",
        "tt0064379",
        "tt6463320",
        "tt0046247",
        "tt0101393",
        "tt0109010",
        "tt0095362",
        "tt0944101",
        "tt0335345",
        "tt0326576",
        "tt0770752",
        "tt0064186",
        "tt0052050",
        "tt0084189",
        "tt0093223",
        "tt0198811",
        "tt0087746",
        "tt1580704",
        "tt0071129",
        "tt7764650",
        "tt0120670",
        "tt0055100",
        "tt9898858",
        "tt0779982",
        "tt1396484",
        "tt7146812",
        "tt1235522",
        "tt2459022",
        "tt0075276",
        "tt1152398",
        "tt0240890",
        "tt0486946",
        "tt3202366",
        "tt0401383",
        "tt0095776",
        "tt0048055",
        "tt2338151",
        "tt0914797",
        "tt1324061",
        "tt2404463",
        "tt0063049",
        "tt0348333",
        "tt0398017",
        "tt0115042",
        "tt1699128",
        "tt0103296",
        "tt0052572",
        "tt0122143",
        "tt3072482",
        "tt0107050",
        "tt0067017",
        "tt0107756",
        "tt0114844",
        "tt3672840",
        "tt1988781",
        "tt0490181",
        "tt0061376",
        "tt0463935",
        "tt0200192",
        "tt10413566",
        "tt0051093",
        "tt0064781",
        "tt1830802",
        "tt0805570",
        "tt0120434",
        "tt1139668",
        "tt0053877",
        "tt1247704",
        "tt2551894",
        "tt7720922",
        "tt1078188",
        "tt4714568",
        "tt0097116",
        "tt0049653",
        "tt0110357",
        "tt7476116",
        "tt1217613",
        "tt0075261",
        "tt0073766",
        "tt0119190",
        "tt1666186",
        "tt0058167",
        "tt0078490",
        "tt0047677",
        "tt0058440",
        "tt1874649",
        "tt1677561",
        "tt0283027",
        "tt0044502",
        "tt0088000",
        "tt7200946",
        "tt0083190",
        "tt1014763",
        "tt0166252",
        "tt0415160",
        "tt0084228",
        "tt1428538",
        "tt6139026",
        "tt0913968",
        "tt1320253",
        "tt0054407",
        "tt0058267",
        "tt4479380",
        "tt0043892",
        "tt0109382",
        "tt0050976",
        "tt0116324",
        "tt0047811",
        "tt1606761",
        "tt1576450",
        "tt0082406",
        "tt0090985",
        "tt1951261",
        "tt0097967",
        "tt5265964",
        "tt0211933",
        "tt0405676",
        "tt0091497",
        "tt0088983",
        "tt0077309",
        "tt5842624",
        "tt1935179",
        "tt0119116",
        "tt0323630",
        "tt0052950",
        "tt0380609",
        "tt2802144",
        "tt0108435",
        "tt4426464",
        "tt6296236",
        "tt0380599",
        "tt1772872",
        "tt0118819",
        "tt2699840",
        "tt0096741",
        "tt0074937",
        "tt1240982",
        "tt0426173",
        "tt0376144",
        "tt0374887",
        "tt1617661",
        "tt4194558",
        "tt2234003",
        "tt0047087",
        "tt0284381",
        "tt0049829",
        "tt2922590",
        "tt2215077",
        "tt3580692",
        "tt0080888",
        "tt0056293",
        "tt4337414",
        "tt3889166",
        "tt2210509",
        "tt2848824",
        "tt0287625",
        "tt0089893",
        "tt2424988",
        "tt0346156",
        "tt1193138",
        "tt0267248",
        "tt0046935",
        "tt0495824",
        "tt0065651",
        "tt0046899",
        "tt0094057",
        "tt0089003",
        "tt0463379",
        "tt0047507",
        "tt0477898",
        "tt1371150",
        "tt0136242",
        "tt10569922",
        "tt0059499",
        "tt1736552",
        "tt2402623",
        "tt0465551",
        "tt0427470",
        "tt0248547",
        "tt0056444",
        "tt0045124",
        "tt0441773",
        "tt0164181",
        "tt0047876",
        "tt1212450",
        "tt0141974",
        "tt1967651",
        "tt11317654",
        "tt4913966",
        "tt0211465",
        "tt1841490",
        "tt0103962",
        "tt0048981",
        "tt0488604",
        "tt0052187",
        "tt5360952",
        "tt0043459",
        "tt4139124",
        "tt1646980",
        "tt0057897",
        "tt1578882",
        "tt0100150",
        "tt0252444",
        "tt0120742",
        "tt0090863",
        "tt0066279",
        "tt0067361",
        "tt0443446",
        "tt1024899",
        "tt2690160",
        "tt0390205",
        "tt0060232",
        "tt0042744",
        "tt0311863",
        "tt0061786",
        "tt0106418",
        "tt0083099",
        "tt0104573",
        "tt1161404",
        "tt0455805",
        "tt1756479",
        "tt1405365",
        "tt0092072",
        "tt0082159",
        "tt0055524",
        "tt0837803",
        "tt4269310",
        "tt0118564",
        "tt2517658",
        "tt0067770",
        "tt0089679",
        "tt0090130",
        "tt0343663",
        "tt5482570",
        "tt0077549",
        "tt2278388",
        "tt0275491",
        "tt0065525",
        "tt0386117",
        "tt2069100",
        "tt3809308",
        "tt0128445",
        "tt2776878",
        "tt0076727",
        "tt0995757",
        "tt0088678",
        "tt0089670",
        "tt0049833",
        "tt0066763",
        "tt0053579",
        "tt0050539",
        "tt0045296",
        "tt0057465",
        "tt0289889",
        "tt0272062",
        "tt0219699",
        "tt3216348",
        "tt0402764",
        "tt0907680",
        "tt1937118",
        "tt0249027",
        "tt0437179",
        "tt2191082",
        "tt1699758",
        "tt0347618",
        "tt2118667",
        "tt0090192",
        "tt1077252",
        "tt0119237",
        "tt2872718",
        "tt13617604",
        "tt10976066",
        "tt6017942",
        "tt0091867",
        "tt11832046",
        "tt0362526",
        "tt5884052",
        "tt8721424",
        "tt1756851",
        "tt0120663",
        "tt0351459",
        "tt0431259",
        "tt5220122",
        "tt0366581",
        "tt0374660",
        "tt0048056",
        "tt4481066",
        "tt1473063",
        "tt15204288",
        "tt2271563",
        "tt0044426",
        "tt0790724",
        "tt0082220",
        "tt9695258",
        "tt0065214",
        "tt1007028",
        "tt8695030",
        "tt0062229",
        "tt0834539",
        "tt1213825",
        "tt0130018",
        "tt0042343",
        "tt1453405",
        "tt11385128",
        "tt0857190",
        "tt3203616",
        "tt2339505",
        "tt0117194",
        "tt0076574",
        "tt0117924",
        "tt3465996",
        "tt0088100",
        "tt2183034",
        "tt0467197",
        "tt0213890",
        "tt0046921",
        "tt0282120",
        "tt5584756",
        "tt0479230",
        "tt2392447",
        "tt0059496",
        "tt0046429",
        "tt0066565",
        "tt4295992",
        "tt0054790",
        "tt2278871",
        "tt0942385",
        "tt0064866",
        "tt0370082",
        "tt0995740",
        "tt0048491",
        "tt1209361",
        "tt0216196",
        "tt3918368",
        "tt0045737",
        "tt6547170",
        "tt1177159",
        "tt15000314",
        "tt3142764",
        "tt0104714",
        "tt0055963",
        "tt3488462",
        "tt4154756",
        "tt1675434",
        "tt0110366",
        "tt0092563",
        "tt0072637",
        "tt2243900",
        "tt0436370",
        "tt0083872",
        "tt1817286",
        "tt0112682",
        "tt0064155",
        "tt0765447",
        "tt0336678",
        "tt0263388",
        "tt2363047",
        "tt1784575",
        "tt0464160",
        "tt0051404",
        "tt1028532",
        "tt0087650",
        "tt14217100",
        "tt0052698",
        "tt0067446",
        "tt0061636",
        "tt0102844",
        "tt0428283",
        "tt10431572",
        "tt0246119",
        "tt0049004",
        "tt7997966",
        "tt10280296",
        "tt0073631",
        "tt3462710",
        "tt0357413",
        "tt0405508",
        "tt0068444",
        "tt0484382",
        "tt0117589",
        "tt4466894",
        "tt6613470",
        "tt8267604",
        "tt7299298",
        "tt2097298",
        "tt0373856",
        "tt0071772",
        "tt3235888",
        "tt0097493",
        "tt0191074",
        "tt0080610",
        "tt0067224",
        "tt3894190",
        "tt0048703",
        "tt0096945",
        "tt0772176",
        "tt3056436",
        "tt9304360",
        "tt2846972",
        "tt0075614",
        "tt5153260",
        "tt0139362",
        "tt0884726",
        "tt0071807",
        "tt0078902",
        "tt1541874",
        "tt0086973",
        "tt1045778",
        "tt0493949",
        "tt1582466",
        "tt0281820",
        "tt0338013",
        "tt0465676",
        "tt0286752",
        "tt0082528",
        "tt0368226",
        "tt0485510",
        "tt0995039",
        "tt0064747",
        "tt1532503",
        "tt0956038",
        "tt0869977",
        "tt0190590",
        "tt4116116",
        "tt1229366",
        "tt1368858",
        "tt0073195",
        "tt6896536",
        "tt0173714",
        "tt0071523",
        "tt1075417",
        "tt0077369",
        "tt7863198",
        "tt0080556",
        "tt0196723",
        "tt4382824",
        "tt1389127",
        "tt3837154",
        "tt4083850",
        "tt2396436",
        "tt0415046",
        "tt0053226",
        "tt1341167",
        "tt1329232",
        "tt0119303",
        "tt8233368",
        "tt0103859",
        "tt0047680",
        "tt0044030",
        "tt1699518",
        "tt1261945",
        "tt0070707",
        "tt0870944",
        "tt0306855",
        "tt7534102",
        "tt0069848",
        "tt4331970",
        "tt0059710",
        "tt0064133",
        "tt0062038",
        "tt5936692",
        "tt0258273",
        "tt0473310",
        "tt1107308",
        "tt0099371",
        "tt0905357",
        "tt0060884",
        "tt6288694",
        "tt0937373",
        "tt0069057",
        "tt2838568",
        "tt1821478",
        "tt0117998",
        "tt0445934",
        "tt0082269",
        "tt12789540",
        "tt2778674",
        "tt0758774",
        "tt0110922",
        "tt0278675",
        "tt0476884",
        "tt0479751",
        "tt0087182",
        "tt0044872",
        "tt0431197",
        "tt0095583",
        "tt0106453",
        "tt3661988",
        "tt0111419",
        "tt2621000",
        "tt0085640",
        "tt0090627",
        "tt0222012",
        "tt5287168",
        "tt0477348",
        "tt1182884",
        "tt4776998",
        "tt0120737",
        "tt7160176",
        "tt0437863",
        "tt0119381",
        "tt0089601",
        "tt0280990",
        "tt0305568",
        "tt0115744",
        "tt7388562",
        "tt0164085",
        "tt0063227",
        "tt0089539",
        "tt7765120",
        "tt0120877",
        "tt1980209",
        "tt2216240",
        "tt2640460",
        "tt0048254",
        "tt0069824",
        "tt0337876",
        "tt0054209",
        "tt0326835",
        "tt5084170",
        "tt4630562",
        "tt0366621",
        "tt0057869",
        "tt1545660",
        "tt5072406",
        "tt0486615",
        "tt0083906",
        "tt7347846",
        "tt2316411",
        "tt0058083",
        "tt0051808",
        "tt3501632",
        "tt0241760",
        "tt0067216",
        "tt4263482",
        "tt0107101",
        "tt0181984",
        "tt0066249",
        "tt1872818",
        "tt0065088",
        "tt0492473",
        "tt5848272",
        "tt0056796",
        "tt0080025",
        "tt0292542",
        "tt0322189",
        "tt0123034",
        "tt0059043",
        "tt0164912",
        "tt2521188",
        "tt0085868",
        "tt4217392",
        "tt1356928",
        "tt0081150",
        "tt0251736",
        "tt0375154",
        "tt0079714",
        "tt0060120",
        "tt0247992",
        "tt0100114",
        "tt1569364",
        "tt0757920",
        "tt0408777",
        "tt3157466",
        "tt0073896",
        "tt0446013",
        "tt6045466",
        "tt0093578",
        "tt0395296",
        "tt0157183",
        "tt0363473",
        "tt8201852",
        "tt2625030",
        "tt1002963",
        "tt0106673",
        "tt0048640",
        "tt0104029",
        "tt7014356",
        "tt1879030",
        "tt8302382",
        "tt1389096",
        "tt0100148",
        "tt7339248",
        "tt0250494",
        "tt0078788",
        "tt0083929",
        "tt3794204",
        "tt0273452",
        "tt0065520",
        "tt0111301",
        "tt9558468",
        "tt1067106",
        "tt0065215",
        "tt1706414",
        "tt0048281",
        "tt1608516",
        "tt2474310",
        "tt0099700",
        "tt0293342",
        "tt0928152",
        "tt0080485",
        "tt0372937",
        "tt0918927",
        "tt12567246",
        "tt0428390",
        "tt0097155",
        "tt1175506",
        "tt1187043",
        "tt0114558",
        "tt0053445",
        "tt0270841",
        "tt0137100",
        "tt0948535",
        "tt0271668",
        "tt1190080",
        "tt0489664",
        "tt1806913",
        "tt0330217",
        "tt1462041",
        "tt0049966",
        "tt1738298",
        "tt0286106",
        "tt0172495",
        "tt2250234",
        "tt0055312",
        "tt0409379",
        "tt0066950",
        "tt2201211",
        "tt0120856",
        "tt8315128",
        "tt0080453",
        "tt0062907",
        "tt0097351",
        "tt0051666",
        "tt0051983",
        "tt0080365",
        "tt0087968",
        "tt1210819",
        "tt1210042",
        "tt1206543",
        "tt6915208",
        "tt0366840",
        "tt1490759",
        "tt0096863",
        "tt0166924",
        "tt0116260",
        "tt8090564",
        "tt0331216",
        "tt0047581",
        "tt9620288",
        "tt3467914",
        "tt1905040",
        "tt0105046",
        "tt5639388",
        "tt0120744",
        "tt0443489",
        "tt3800010",
        "tt2638144",
        "tt0181536",
        "tt0082933",
        "tt0049639",
        "tt0264935",
        "tt0079261",
        "tt0464154",
        "tt0400497",
        "tt0061074",
        "tt0193167",
        "tt1464535",
        "tt8108164",
        "tt5715066",
        "tt2034800",
        "tt0105151",
        "tt0101404",
        "tt0078269",
        "tt0288427",
        "tt0110478",
        "tt0077394",
        "tt1504403",
        "tt0491162",
        "tt0400400",
        "tt0090233",
        "tt0063404",
        "tt8784906",
        "tt0246278",
        "tt0120458",
        "tt0366544",
        "tt4019560",
        "tt0485185",
        "tt0146838",
        "tt0094593",
        "tt2215267",
        "tt1087890",
        "tt6571548",
        "tt0078299",
        "tt0244794",
        "tt0100625",
        "tt0052207",
        "tt0115783",
        "tt0048947",
        "tt0049472",
        "tt0071115",
        "tt0046414",
        "tt0120686",
        "tt0119528",
        "tt0091544",
        "tt0383025",
        "tt0470402",
        "tt0073589",
        "tt8948790",
        "tt3121604",
        "tt0091777",
        "tt0066745",
        "tt0451919",
        "tt0086617",
        "tt0423310",
        "tt1452626",
        "tt0046198",
        "tt0051724",
        "tt0379985",
        "tt6902676",
        "tt1028528",
        "tt4944658",
        "tt2106411",
        "tt1757742",
        "tt0374330",
        "tt2452254",
        "tt1400515",
        "tt0087078",
        "tt0307553",
        "tt0057007",
        "tt0073113",
        "tt11754464",
        "tt0454919",
        "tt6575280",
        "tt0058691",
        "tt1890513",
        "tt2473602",
        "tt1034449",
        "tt0044418",
        "tt0116311",
        "tt0109099",
        "tt1663202",
        "tt2679480",
        "tt1865505",
        "tt0303361",
        "tt1259591",
        "tt2102396",
        "tt4645368",
        "tt5451244",
        "tt0116242",
        "tt0063818",
        "tt3155720",
        "tt0111797",
        "tt9173154",
        "tt0374900",
        "tt0093913",
        "tt0493464",
        "tt0111361",
        "tt1065332",
        "tt4116284",
        "tt0045592",
        "tt0073901",
        "tt2017020",
        "tt1931533",
        "tt0150980",
        "tt1560220",
        "tt9573180",
        "tt7216068",
        "tt1578116",
        "tt1804623",
        "tt0061811",
        "tt1092634",
        "tt0397535",
        "tt1495823",
        "tt0116629",
        "tt0326905",
        "tt7095482",
        "tt0089885",
        "tt1035736",
        "tt1656171",
        "tt5571734",
        "tt2023587",
        "tt3397884",
        "tt2690138",
        "tt8806768",
        "tt0790804",
        "tt0381682",
        "tt0044937",
        "tt9149982",
        "tt0077766",
        "tt0377556",
        "tt0064067",
        "tt2544766",
        "tt4572514",
        "tt0269217",
        "tt4776964",
        "tt4695548",
        "tt1659343",
        "tt2083294",
        "tt1188985",
        "tt0093209",
        "tt3774114",
        "tt1321510",
        "tt0083625",
        "tt0822854",
        "tt0071790",
        "tt1336601",
        "tt10560862",
        "tt0287665",
        "tt5460658",
        "tt0111205",
        "tt0278522",
        "tt1440379",
        "tt1183672",
        "tt2320073",
        "tt7785866",
        "tt1571249",
        "tt0059348",
        "tt0044509",
        "tt0460394",
        "tt5846676",
        "tt0458017",
        "tt0298845",
        "tt0049578",
        "tt0292963",
        "tt0088299",
        "tt0078740",
        "tt0269347",
        "tt0258463",
        "tt7601296",
        "tt0048673",
        "tt0487503",
        "tt0173081",
        "tt0422091",
        "tt1935094",
        "tt2309764",
        "tt0099812",
        "tt7838536",
        "tt0290334",
        "tt5327922",
        "tt0079833",
        "tt3450900",
        "tt0498465",
        "tt6473066",
        "tt1813774",
        "tt0119360",
        "tt0311110",
        "tt1731697",
        "tt0093565",
        "tt2852376",
        "tt0088172",
        "tt0216800",
        "tt0151738",
        "tt0245674",
        "tt0277799",
        "tt13598976",
        "tt0423515",
        "tt7639372",
        "tt0058930",
        "tt0999913",
        "tt0803096",
        "tt3417422",
        "tt0053699",
        "tt5034838",
        "tt0493409",
        "tt1142977",
        "tt4788638",
        "tt1629241",
        "tt0962736",
        "tt5457926",
        "tt7972178",
        "tt1326972",
        "tt0066832",
        "tt0045595",
        "tt0044602",
        "tt0083628",
        "tt0482603",
        "tt0414982",
        "tt0107091",
        "tt0043967",
        "tt0076221",
        "tt6096128",
        "tt0386504",
        "tt0058182",
        "tt0058336",
        "tt2054808",
        "tt0082700",
        "tt1395025",
        "tt0255112",
        "tt0048127",
        "tt0107777",
        "tt0092035",
        "tt1456060",
        "tt1639093",
        "tt2140315",
        "tt0087050",
        "tt5726086",
        "tt0252503",
        "tt0085334",
        "tt0076446",
        "tt0060794",
        "tt0430224",
        "tt5642124",
        "tt0098258",
        "tt0077405",
        "tt0097626",
        "tt0049856",
        "tt0075268",
        "tt0047490",
        "tt7991608",
        "tt0338096",
        "tt6324278",
        "tt0141830",
        "tt1373156",
        "tt2790236",
        "tt0871020",
        "tt1655416",
        "tt1723811",
        "tt0101635",
        "tt0093229",
        "tt0848228",
        "tt4682788",
        "tt0053793",
        "tt1934487",
        "tt0289635",
        "tt0101258",
        "tt0068559",
        "tt0424993",
        "tt6777338",
        "tt2988272",
        "tt0067328",
        "tt1876517",
        "tt0160611",
        "tt0116365",
        "tt1233301",
        "tt1226229",
        "tt8633748",
        "tt0120620",
        "tt0356721",
        "tt0429609",
        "tt6270524",
        "tt0454876",
        "tt0118607",
        "tt0090735",
        "tt0120679",
        "tt1592576",
        "tt0816556",
        "tt0972857",
        "tt0085407",
        "tt0342689",
        "tt2294629",
        "tt1890363",
        "tt3061836",
        "tt9000302",
        "tt1022603",
        "tt0436359",
        "tt0098112",
        "tt0232079",
        "tt0059095",
        "tt0110978",
        "tt0758784",
        "tt0491152",
        "tt10975604",
        "tt9204204",
        "tt0248103",
        "tt0386327",
        "tt0768222",
        "tt3212232",
        "tt0477470",
        "tt0884853",
        "tt0086203",
        "tt4777584",
        "tt0073207",
        "tt0377084",
        "tt0996967",
        "tt0081353",
        "tt1604171",
        "tt0097243",
        "tt0263491",
        "tt2383068",
        "tt0385751",
        "tt0055198",
        "tt1217637",
        "tt3645014",
        "tt0439612",
        "tt0079619",
        "tt0067525",
        "tt0417001",
        "tt1899353",
        "tt6916362",
        "tt0274012",
        "tt7434324",
        "tt0055809",
        "tt0354216",
        "tt0799934",
        "tt0328880",
        "tt1716777",
        "tt0120179",
        "tt0107986",
        "tt0093873",
        "tt0061189",
        "tt1075747",
        "tt0113119",
        "tt0059872",
        "tt0311913",
        "tt0277371",
        "tt0814331",
        "tt1413492",
        "tt4068576",
        "tt0120660",
        "tt0064695",
        "tt0105217",
        "tt0476649",
        "tt1636815",
        "tt0055257",
        "tt1455816",
        "tt3203528",
        "tt0108451",
        "tt6190348",
        "tt10208198",
        "tt10198072",
        "tt2343793",
        "tt3202306",
        "tt0252866",
        "tt14260080",
        "tt2328922",
        "tt7094488",
        "tt0343818",
        "tt3628584",
        "tt0053318",
        "tt1705772",
        "tt0272688",
        "tt0076939",
        "tt0329485",
        "tt2557256",
        "tt0484740",
        "tt0120747",
        "tt3734688",
        "tt9063902",
        "tt2016959",
        "tt4659056",
        "tt3527550",
        "tt0800159",
        "tt2508478",
        "tt0329774",
        "tt1670715",
        "tt11027850",
        "tt0435761",
        "tt0118652",
        "tt0116253",
        "tt0085575",
        "tt0100994",
        "tt0166276",
        "tt0483771",
        "tt0446370",
        "tt3465026",
        "tt1104001",
        "tt1540116",
        "tt0115794",
        "tt1373149",
        "tt2059171",
        "tt0065230",
        "tt0049857",
        "tt0089606",
        "tt0083006",
        "tt1082601",
        "tt1229238",
        "tt0228750",
        "tt1093370",
        "tt1677720",
        "tt0110167",
        "tt0084654",
        "tt0434215",
        "tt5882970",
        "tt6131450",
        "tt0455824",
        "tt0078935",
        "tt0052182",
        "tt0119683",
        "tt0082010",
        "tt3469284",
        "tt0099685",
        "tt0098273",
        "tt1924396",
        "tt0390614",
        "tt0157122",
        "tt0306892",
        "tt0106701",
        "tt0050923",
        "tt6304968",
        "tt0155265",
        "tt0119879",
        "tt0075263",
        "tt0149367",
        "tt0052611",
        "tt0330904",
        "tt10933680",
        "tt0049378",
        "tt0250478",
        "tt0084315",
        "tt0074262",
        "tt5085924",
        "tt3858372",
        "tt0444672",
        "tt0163559",
        "tt0316041",
        "tt0282155",
        "tt2671706",
        "tt0069371",
        "tt0050798",
        "tt9427166",
        "tt10287376",
        "tt7668870",
        "tt0804507",
        "tt4824302",
        "tt0382765",
        "tt0420555",
        "tt1772288",
        "tt0056580",
        "tt7363076",
        "tt6772804",
        "tt0061209",
        "tt2101441",
        "tt1659337",
        "tt7341406",
        "tt0309377",
        "tt7707314",
        "tt8368512",
        "tt0056671",
        "tt0043736",
        "tt0819810",
        "tt0103776",
        "tt0085603",
        "tt0381717",
        "tt0069792",
        "tt0098319",
        "tt0328998",
        "tt0076276",
        "tt0060438",
        "tt0051525",
        "tt3215258",
        "tt0070158",
        "tt0157044",
        "tt0076538",
        "tt0051077",
        "tt2550838",
        "tt1091229",
        "tt0371739",
        "tt1535108",
        "tt0089034",
        "tt0054923",
        "tt0044560",
        "tt0063775",
        "tt0065446",
        "tt0099423",
        "tt6157970",
        "tt2719094",
        "tt0424434",
        "tt1971325",
        "tt0058383",
        "tt8130558",
        "tt0083908",
        "tt3702652",
        "tt9239472",
        "tt0829176",
        "tt6563576",
        "tt6828390",
        "tt0164538",
        "tt0432264",
        "tt0084088",
        "tt1695136",
        "tt1847713",
        "tt4364194",
        "tt2564144",
        "tt2872256"
    ]
}

==> tables/classification_report.txt <==
              precision    recall  f1-score   support

           0       0.74      0.81      0.78     14041
           1       0.46      0.47      0.47      8610
           2       0.45      0.47      0.46      7846
           3       0.44      0.29      0.35      4775

    accuracy                           0.58     35272
   macro avg       0.52      0.51      0.51     35272
weighted avg       0.57      0.58      0.57     35272


==> tables/dataset_info.txt <==
	 label 0 : 0.6311867787434108 (35095 samples)
	 label 1 : 1.0160306393908816 (21802 samples)
	 label 2 : 1.1364988969267866 (19491 samples)
	 label 3 : 1.813021771157309 (12218 samples)

	 o 12956 train samples
	 o 1744 val samples
	 o 3967 test unseen samples
	 o 1221 test seen samples
	 o 5188 test all samples12956 train samples : 
0 : 35095 (39.6079272284044%)
1 : 21802 (24.605557185743628%)
2 : 19491 (21.997381667155725%)
3 : 12218 (13.789133918696251%)

1744 val samples : 
0 : 4437 (36.89199301571464%)
1 : 2892 (24.045896732352208%)
2 : 2875 (23.904548100108087%)
3 : 1823 (15.15756215182506%)

1221 seen samples : 
0 : 3303 (38.785814936589944%)
1 : 2089 (24.53029591357445%)
2 : 1936 (22.73367778299671%)
3 : 1188 (13.950211366838891%)

3967 unseen samples : 
0 : 10430 (39.53602971835791%)
1 : 6486 (24.585876198779424%)
2 : 5922 (22.44797392062469%)
3 : 3543 (13.430120162237975%)

5188 all samples : 
0 : 13733 (39.35295297590051%)
1 : 8575 (24.572312806258417%)
2 : 7858 (22.517694930796345%)
3 : 4731 (13.55703928704473%)


+ Common actor proportion
+--------+--------+--------+--------+--------+--------+
|  Sets  | train  |  val   |  seen  | unseen |  all   |
+========+========+========+========+========+========+
| train  | 100    | 19.480 | 14.832 | 20.569 | 28.139 |
+--------+--------+--------+--------+--------+--------+
| val    | 96.283 | 100    | 36.885 | 42.619 | 54.690 |
+--------+--------+--------+--------+--------+--------+
| seen   | 96.505 | 48.555 | 100    | 47.810 | 100    |
+--------+--------+--------+--------+--------+--------+
| unseen | 55.316 | 23.190 | 19.761 | 100    | 100    |
+--------+--------+--------+--------+--------+--------+
| all    | 62.247 | 24.477 | 33.999 | 82.256 | 100    |
+--------+--------+--------+--------+--------+--------+
+ Common movie proportion
+--------+--------+--------+--------+--------+--------+
|  Sets  | train  |  val   |  seen  | unseen |  all   |
+========+========+========+========+========+========+
| train  | 100    | 14.908 | 10.901 | 0      | 10.901 |
+--------+--------+--------+--------+--------+--------+
| val    | 100    | 100    | 18.713 | 0      | 18.713 |
+--------+--------+--------+--------+--------+--------+
| seen   | 100    | 25.590 | 100    | 0      | 100    |
+--------+--------+--------+--------+--------+--------+
| unseen | 0      | 0      | 0      | 100    | 100    |
+--------+--------+--------+--------+--------+--------+
| all    | 30.358 | 7.769  | 30.358 | 69.642 | 100    |
+--------+--------+--------+--------+--------+--------+

==> tables/test_results.json <==
{
    "local": [
        {
            "CrossEntropyLoss/unseen/dataloader_idx_0": 2.244662046432495,
            "AccuracyMultiClass_Accuracy/unseen/dataloader_idx_0": 0.3537677526473999,
            "CrossEntropyLoss/seen/dataloader_idx_1": 1.154577374458313,
            "AccuracyMultiClass_Accuracy/seen/dataloader_idx_1": 0.5966709852218628,
            "CrossEntropyLoss/all/dataloader_idx_2": 1.9769195318222046,
            "AccuracyMultiClass_Accuracy/all/dataloader_idx_2": 0.41377395391464233,
            "epoch": 0
        },
        {
            "CrossEntropyLoss/unseen/dataloader_idx_0": 2.221012830734253,
            "AccuracyMultiClass_Accuracy/unseen/dataloader_idx_0": 0.35932642221450806,
            "CrossEntropyLoss/seen/dataloader_idx_1": 1.279574990272522,
            "AccuracyMultiClass_Accuracy/seen/dataloader_idx_1": 0.5723425149917603,
            "CrossEntropyLoss/all/dataloader_idx_2": 2.0030269622802734,
            "AccuracyMultiClass_Accuracy/all/dataloader_idx_2": 0.4085385501384735,
            "epoch": 0
        },
        {
            "CrossEntropyLoss/unseen/dataloader_idx_0": 2.2593584060668945,
            "AccuracyMultiClass_Accuracy/unseen/dataloader_idx_0": 0.3575369119644165,
            "CrossEntropyLoss/seen/dataloader_idx_1": 1.3189616203308105,
            "AccuracyMultiClass_Accuracy/seen/dataloader_idx_1": 0.548801839351654,
            "CrossEntropyLoss/all/dataloader_idx_2": 2.049056053161621,
            "AccuracyMultiClass_Accuracy/all/dataloader_idx_2": 0.40041089057922363,
            "epoch": 0
        },
        {
            "CrossEntropyLoss/unseen/dataloader_idx_0": 1.963560938835144,
            "AccuracyMultiClass_Accuracy/unseen/dataloader_idx_0": 0.3412253260612488,
            "CrossEntropyLoss/seen/dataloader_idx_1": 1.0641484260559082,
            "AccuracyMultiClass_Accuracy/seen/dataloader_idx_1": 0.5872599482536316,
            "CrossEntropyLoss/all/dataloader_idx_2": 1.7554494142532349,
            "AccuracyMultiClass_Accuracy/all/dataloader_idx_2": 0.4006105363368988,
            "epoch": 0
        },
        {
            "CrossEntropyLoss/unseen/dataloader_idx_0": 2.131483554840088,
            "AccuracyMultiClass_Accuracy/unseen/dataloader_idx_0": 0.35822227597236633,
            "CrossEntropyLoss/seen/dataloader_idx_1": 1.1551487445831299,
            "AccuracyMultiClass_Accuracy/seen/dataloader_idx_1": 0.5970805287361145,
            "CrossEntropyLoss/all/dataloader_idx_2": 1.9172035455703735,
            "AccuracyMultiClass_Accuracy/all/dataloader_idx_2": 0.4067092537879944,
            "epoch": 0
        }
    ],
    "global": {
        "CrossEntropyLoss/unseen/dataloader_idx_0": {
            "mean": 2.164015555381775,
            "std": 0.10962042642433595
        },
        "AccuracyMultiClass_Accuracy/unseen/dataloader_idx_0": {
            "mean": 0.3540157377719879,
            "std": 0.0066626290445277415
        },
        "CrossEntropyLoss/seen/dataloader_idx_1": {
            "mean": 1.1944822311401366,
            "std": 0.09258759905009545
        },
        "AccuracyMultiClass_Accuracy/seen/dataloader_idx_1": {
            "mean": 0.5804311633110046,
            "std": 0.018184641070451982
        },
        "CrossEntropyLoss/all/dataloader_idx_2": {
            "mean": 1.9403311014175415,
            "std": 0.1017906886004145
        },
        "AccuracyMultiClass_Accuracy/all/dataloader_idx_2": {
            "mean": 0.4060086369514465,
            "std": 0.0050530332854031145
        },
        "epoch": {
            "mean": 0.0,
            "std": 0.0
        }
    }
}

==> tables/tokenizer_config.json <==
{"do_lower_case": false, "unk_token": "[UNK]", "sep_token": "[SEP]", "pad_token": "[PAD]", "cls_token": "[CLS]", "mask_token": "[MASK]", "tokenize_chinese_chars": true, "strip_accents": null, "model_max_length": 512, "special_tokens_map_file": null, "name_or_path": "bert-base-cased", "tokenizer_class": "BertTokenizer"}
